An entropy structure preserving space-time formulation for cross-diffusion systems: Analysis and Galerkin discretization

Cross-diffusion systems are systems of nonlinear parabolic partial differential equations that are used to describe dynamical processes in several application, including chemical concentrations and cell biology. We present a space-time approach to the proof of existence of bounded weak solutions of cross-diffusion systems, making use of the system entropy to examine long-term behavior and to show that the solution is nonnegative, even when a maximum principle is not available. This approach naturally gives rise to a novel space-time Galerkin method for the numerical approximation of cross-diffusion systems that conserves their entropy structure. We prove existence and convergence of the discrete solutions, and present numerical results for the porous medium, the Fisher-KPP, and the Maxwell-Stefan problem.

==> aheat2d.csv <==
p,hnr,ndof,error,rate
1,1,14.966629547095765,0.0226805849184395,-
1,2,16.24807680927192,0.02022901999256815,1.3924398962811015
1,3,23.366642891095847,0.013311667997560311,1.151767202223718
1,4,30.495901363953813,0.00893295900370755,1.4980060315145676
1,5,37.76241517699841,0.0062570136964898975,1.6659242242253292
1,6,52.028838157314254,0.004066218485588207,1.3448090601234297


==> aheat2dsq.csv <==
p,hnr,ndof,error,rate
1,1,13.038404810405298,0.03916938171867815,-
1,2,21.42428528562855,0.02390417260848601,0.9943950699741156
1,3,31.843366656181317,0.013549472926919865,1.4324997986368257
1,4,45.51922670696417,0.00816817918271507,1.416438687623072
1,5,60.41522986797286,0.0057363565833448826,1.2483706606334193


==> duncantoorbig.csv <==
time,hydro,nitro,carbo,entropy,dtentropy
0.0,0.0,0.5010000000000003,0.4990000000000002,nan,nan
0.5777777777777778,0.014536566622729986,0.4995252822385543,0.48593815113871586,636.8885239964809,160.2818797191973
1.1555555555555557,0.0281781064411764,0.4983631598607115,0.473458733698112,544.281215714278,126.6328951417777
1.7333333333333334,0.0409807280085918,0.49743401773667734,0.46158525425473124,471.11554296569534,104.47044516792653
2.3111111111111113,0.05300400776790269,0.49670077405671237,0.4502952181753851,410.75484131311555,88.08625324442269
2.8888888888888893,0.06430202308647576,0.49613191737720796,0.4395660595363163,359.8605616607824,75.26955733979648
3.466666666666667,0.07492415874830206,0.49570065048604584,0.4293751907656523,316.3714840866778,64.90232714872974
4.044444444444445,0.08491566205968007,0.4953841962251589,0.4197001417151616,278.87236173407837,56.33000194427166
4.622222222222223,0.0943180964067185,0.49516320887398235,0.41051869471929964,246.3261383884992,49.131546464312045
5.2,0.10316972715243834,0.4950212720638018,0.40180900078376086,217.93902265356337,43.01774179930043
5.777777777777779,0.11150585516264648,0.49494446986793295,0.3935496749694207,193.08432739174532,37.78007860893058
6.355555555555556,0.11935910752875074,0.49492102020273854,0.38571987226851095,171.25583752880766,33.262592388678335
6.933333333333334,0.12675969244131002,0.4949409614091801,0.37829934614950955,152.03745081534908,29.345209281393167
7.511111111111112,0.1337356236352313,0.4949958842705559,0.3712684920942128,135.0824410083219,25.933333995139655
8.08888888888889,0.14031291878769156,0.495078702873812,0.3646083783384972,120.09873692224119,22.951038701850877
8.666666666666668,0.14651577548357228,0.4951834586919546,0.35830076582447196,106.83813678339402,20.336436873733078
9.244444444444445,0.15236672777051158,0.49530515308690104,0.3523281191425876,95.08819547857047,18.03843985897901
9.822222222222223,0.15788678585327315,0.495439604130483,0.34667361001624414,84.66598578227149,16.01442032667951
10.4,0.16309556109306445,0.4955833242360302,0.3413211146709062,75.41320959352333,14.228489022387457
10.977777777777778,0.16801137816076114,0.4957334156000491,0.33625520623919,67.1923048250328,12.650197530081241
11.555555555555557,0.1726513759292199,0.4958874808864321,0.331461143184348,59.883301807652515,11.253543969359312
12.133333333333335,0.17703159846838593,0.49604354695552594,0.3269248545760885,53.38125418091158,10.016198641973762
12.711111111111112,0.18116707731984014,0.49619999975662726,0.3226329229235334,47.59411718777119,8.918892373183889
13.28888888888889,0.18507190606863155,0.4963555287729958,0.31857256515837323,42.44097937215383,7.944927225825132
13.866666666666667,0.18875930809492486,0.4965090796399962,0.3147316122650792,37.850576975010426,7.079780659751388
14.444444444444445,0.19224169827230225,0.496659813755133,0.31109848797256445,33.76003703826518,6.310782033067584
15.022222222222224,0.19553073928038897,0.4968070738684793,0.3076621868511322,30.113807419159457,5.626845812369611
15.600000000000001,0.19863739311426404,0.49695035478726995,0.30441225209846606,26.86274094979035,5.0182497478340204
16.17777777777778,0.20157196829975688,0.497089278452967,0.30133875324727716,23.96330776215291,4.476449076401071
16.755555555555556,0.20434416326046262,0.497223572755653,0.2984322639838843,21.37691496245452,3.993919871014483
17.333333333333336,0.20696310622767264,0.4973530535420251,0.29568384023030214,19.069316814757258,3.564026176849311
17.91111111111111,0.20943739203712225,0.49747760935142243,0.2930849986114556,17.01010169035544,3.180906718992508
18.48888888888889,0.21177511611551628,0.49759718848142265,0.29062769540306144,15.172244474937543,2.839377833149256
19.066666666666666,0.2139839059242508,0.4977117880419229,0.2883043060338269,13.53171506022909,2.534849936071337
19.644444444444446,0.21607095009688787,0.497821444705812,0.28610760519730033,12.067135097165647,2.2632553672621247


==> fisherkpp.csv <==
hnr,h,p,error,rate
1,0.5,1,0.003451945125551356,8.17837475401665
2,0.25,1,0.0006978921393743671,2.306333543272667
3,0.125,1,0.00017483875551713987,1.9969790679305752
4,0.062,1,3.959565481701985e-05,2.142610989969833
5,0.031,1,9.73782550058888e-06,2.023670566032102
6,0.016,1,2.4266871084147224e-06,2.0046115454801647
1,0.5,2,0.00021229511016508258,12.201641237801354
2,0.25,2,2.5515707194060848e-05,3.056613608582393
3,0.125,2,3.2573759977454597e-06,2.9696034638224713
4,0.062,2,4.111586219078626e-07,2.9859432717985825
5,0.031,2,5.2287539028893306e-08,2.975156007356134
6,0.016,2,6.830406445503247e-09,2.93642383552939
1,0.5,3,1.31171720740144e-05,16.218183751016547
2,0.25,3,6.802179048840863e-07,4.269315931630993
3,0.125,3,4.478753318287295e-08,3.9248278691289715
4,0.062,3,2.7578521233793946e-09,4.021480200900568
5,0.031,3,1.6923033157608305e-10,4.026485026718431
6,0.016,3,1.0454484988613403e-11,4.016794271082093
1,0.5,4,1.1198530509180596e-06,19.768259137595628
2,0.25,4,3.8969613628456065e-08,4.844815993796003
3,0.125,4,1.2920450908218897e-09,4.91462130336001
4,0.062,4,4.122591294886815e-11,4.969961166475264
5,0.031,4,1.303067921349481e-12,4.983567252256605
6,0.016,4,4.6189748686389714e-14,4.818195778284668


==> fisherkppentropy.csv <==
n,t,entropy
0,0.66667,0.45377
0,1.33333,0.42411
0,2.0,0.39421
0,2.66667,0.36091
0,3.33333,0.32731
0,4.0,0.29337
0,4.66667,0.25653
0,5.33333,0.21983
0,6.0,0.18329
0,6.66667,0.14451
0,7.33333,0.10707
0,8.0,0.07224
0,8.66667,0.04143
0,9.33333,0.01976
0,10.0,0.00756
0,10.66667,0.00252
0,11.33333,0.00073
0,12.0,0.00019
0,12.66667,5e-05
0,13.33333,1e-05
0,14.0,0.0
0,14.66667,0.0
0,15.33333,0.0
0,16.0,0.0
0,16.66667,0.0
0,17.33333,0.0
0,18.0,0.0
0,18.66667,0.0
0,19.33333,0.0
0,20.0,0.0
1,0.66667,0.63519
1,1.33333,0.59602
1,2.0,0.55579
1,2.66667,0.51091
1,3.33333,0.46515
1,4.0,0.41863
1,4.66667,0.36833
1,5.33333,0.31791
1,6.0,0.26748
1,6.66667,0.21409
1,7.33333,0.16197
1,8.0,0.11255
1,8.66667,0.06748
1,9.33333,0.03392
1,10.0,0.01368
1,10.66667,0.00474
1,11.33333,0.00142
1,12.0,0.00037
1,12.66667,0.0001
1,13.33333,3e-05
1,14.0,1e-05
1,14.66667,0.0
1,15.33333,0.0
1,16.0,0.0
1,16.66667,0.0
1,17.33333,0.0
1,18.0,0.0
1,18.66667,0.0
1,19.33333,0.0
1,20.0,0.0
2,0.66667,0.77326
2,1.33333,0.7331
2,2.0,0.69154
2,2.66667,0.64506
2,3.33333,0.59751
2,4.0,0.54902
2,4.66667,0.49662
2,5.33333,0.444
2,6.0,0.39127
2,6.66667,0.33551
2,7.33333,0.28094
2,8.0,0.22902
2,8.66667,0.18145
2,9.33333,0.14544
2,10.0,0.12296
2,10.66667,0.11234
2,11.33333,0.10783
2,12.0,0.10605
2,12.66667,0.1054
2,13.33333,0.1051
2,14.0,0.10497
2,14.66667,0.10491
2,15.33333,0.10487
2,16.0,0.10486
2,16.66667,0.10485
2,17.33333,0.10485
2,18.0,0.10484
2,18.66667,0.10484
2,19.33333,0.10484
2,20.0,0.10484


==> fisherkppspecies.csv <==
t,x,val
0.0,0.0,1.0000000000558258
0.0,0.01,1.0000000000556244
0.0,0.02,1.000000000055423
0.0,0.03,1.0000000000552214
0.0,0.04,1.00000000005476
0.0,0.05,1.0000000000541682
0.0,0.06,1.0000000000535767
0.0,0.07,1.0000000000528684
0.0,0.08,1.0000000000519265
0.0,0.09,1.0000000000509845
0.0,0.1,1.0000000000500429
0.0,0.11,1.0000000000488123
0.0,0.12,1.0000000000475815
0.0,0.13,1.0000000000463507
0.0,0.14,1.0000000000449787
0.0,0.15,1.0000000000435358
0.0,0.16,1.000000000042093
0.0,0.17,1.0000000000406075
0.0,0.18,1.0000000000390372
0.0,0.19,1.0000000000374667
0.0,0.2,1.0000000000358962
0.0,0.21,1.0000000000342837
0.0,0.22,1.0000000000326712
0.0,0.23,1.0000000000310587
0.0,0.24,1.0000000000294693
0.0,0.25,1.0000000000278915
0.0,0.26,1.0000000000263136
0.0,0.27,1.000000000024769
0.0,0.28,1.0000000000232911
0.0,0.29,1.0000000000218132
0.0,0.3,1.0000000000203353
0.0,0.31,1.0000000000190055
0.0,0.32,1.0000000000176756
0.0,0.33,1.0000000000163458
0.0,0.34,1.000000000015135
0.0,0.35000000000000003,1.0000000000139835
0.0,0.36,1.0000000000128322
0.0,0.37,1.0000000000117453
0.0,0.38,1.0000000000107871
0.0,0.39,1.0000000000098292
0.0,0.4,1.0000000000088711
0.0,0.41000000000000003,0.9999992706671474
0.0,0.42,0.9999985413254235
0.0,0.43,0.9999978119836999
0.0,0.44,0.9978867055515916
0.0,0.45,0.9947204105742908
0.0,0.46,0.9915541155969902
0.0,0.47000000000000003,0.940501472401462
0.0,0.48,0.7936761327694805
0.0,0.49,0.646850793137498
0.0,0.5,0.5000254535055155
0.0,0.51,0.35317160126243075
0.0,0.52,0.20631774901934594
0.0,0.53,0.0594638967762611
0.0,0.54,0.00841070408963564
0.0,0.55,0.005257841181239131
0.0,0.56,0.0021049782728426226
0.0,0.5700000000000001,2.762699625097503e-06
0.0,0.58,1.8417967654785936e-06
0.0,0.59,9.208939058596741e-07
0.0,0.6,-8.95375924549775e-12
0.0,0.61,-9.92196914283207e-12
0.0,0.62,-1.0890179040166392e-11
0.0,0.63,-1.1858388937500715e-11
0.0,0.64,-1.2956813691030815e-11
0.0,0.65,-1.41203458726588e-11
0.0,0.66,-1.5283878054286785e-11
0.0,0.67,-1.6507565587640015e-11
0.0,0.68,-1.7851563824443733e-11
0.0,0.6900000000000001,-1.9195562061247444e-11
0.0,0.7000000000000001,-2.0539560298051145e-11
0.0,0.71,-2.2033218761377907e-11
0.0,0.72,-2.3526877224704672e-11
0.0,0.73,-2.5020535688031434e-11
0.0,0.74,-2.658148352186758e-11
0.0,0.75,-2.8176076040958423e-11
0.0,0.76,-2.9770668560049266e-11
0.0,0.77,-3.137709097352645e-11
0.0,0.78,-3.3007173175776333e-11
0.0,0.79,-3.4637255378026214e-11
0.0,0.8,-3.6267337580276094e-11
0.0,0.81,-3.7854429061712826e-11
0.0,0.8200000000000001,-3.944152054314955e-11
0.0,0.8300000000000001,-4.1028612024586276e-11
0.0,0.84,-4.2529892285543946e-11
0.0,0.85,-4.39882669362621e-11
0.0,0.86,-4.5446641586980257e-11
0.0,0.87,-4.683355343416726e-11
0.0,0.88,-4.807753967429196e-11
0.0,0.89,-4.932152591441665e-11
0.0,0.9,-5.0565512154541346e-11
0.0,0.91,-5.1517459749161435e-11
0.0,0.92,-5.246940734378153e-11
0.0,0.93,-5.3421354938401626e-11
0.0,0.9400000000000001,-5.413728705144507e-11
0.0,0.9500000000000001,-5.473521142370018e-11
0.0,0.96,-5.533313579595529e-11
0.0,0.97,-5.5799723117584944e-11
0.0,0.98,-5.600363633796368e-11
0.0,0.99,-5.620754955834241e-11
1.333,0.0,0.9999969535793711
1.333,0.01,0.9999969353535569
1.333,0.02,0.9999969171277431
1.333,0.03,0.999996898901929
1.333,0.04,0.9999968540681055
1.333,0.05,0.9999967959302769
1.333,0.06,0.9999967377924486
1.333,0.07,0.9999966623797449
1.333,0.08,0.9999965524172912
1.333,0.09,0.9999964424548374
1.333,0.1,0.9999963324923837
1.333,0.11,0.9999961444749501
1.333,0.12,0.9999959564575164
1.333,0.13,0.9999957684400826
1.333,0.14,0.9999954908275667
1.333,0.15,0.9999951684175092
1.333,0.16,0.999994846007452
1.333,0.17,0.9999944350415106
1.333,0.18,0.9999938469638008
1.333,0.19,0.9999932588860911
1.333,0.2,0.9999926708083813
1.333,0.21,0.9999914644620136
1.333,0.22,0.9999902581156457
1.333,0.23,0.9999890517692778
1.333,0.24,0.9999866852607737
1.333,0.25,0.9999837386712016
1.333,0.26,0.9999807920816293
1.333,0.27,0.9999755874023204
1.333,0.28,0.9999658665435378
1.333,0.29,0.9999561456847552
1.333,0.3,0.9999464248259726
1.333,0.31,0.9998793224951248
1.333,0.32,0.9998122201642767
1.333,0.33,0.9997451178334288
1.333,0.34,0.9993982464572342
1.333,0.35000000000000003,0.998911490558366
1.333,0.36,0.9984247346594979
1.333,0.37,0.9972904148354137
1.333,0.38,0.9948609671608976
1.333,0.39,0.9924315194863814
1.333,0.4,0.9900020718118653
1.333,0.41000000000000003,0.9812901603509256
1.333,0.42,0.9725782488899861
1.333,0.43,0.9638663374290465
1.333,0.44,0.9453393170180091
1.333,0.45,0.9219047421319225
1.333,0.46,0.8984701672458361
1.333,0.47000000000000003,0.8669352763999333
1.333,0.48,0.8191997536343985
1.333,0.49,0.7714642308688631
1.333,0.5,0.7237287081033278
1.333,0.51,0.6525024224585076
1.333,0.52,0.5812761368136873
1.333,0.53,0.510049851168867
1.333,0.54,0.43785419603960707
1.333,0.55,0.3651738561681273
1.333,0.56,0.2924935162966476
1.333,0.5700000000000001,0.22817164357475755
1.333,0.58,0.1805667051520471
1.333,0.59,0.13296176672933607
1.333,0.6,0.08535682830662504
1.333,0.61,0.06577705150768437
1.333,0.62,0.0461972747087437
1.333,0.63,0.026617497909803015
1.333,0.64,0.01670197851082043
1.333,0.65,0.011618587811816817
1.333,0.66,0.006535197112813208
1.333,0.67,0.002869465454178638
1.333,0.68,0.0020390518762820674
1.333,0.6900000000000001,0.0012086382983854964
1.333,0.7000000000000001,0.0003782247204889344
1.333,0.71,0.00028910415505178997
1.333,0.72,0.0001999835896146455
1.333,0.73,0.00011086302417750101
1.333,0.74,7.258021769571882e-05
1.333,0.75,5.9716290691617325e-05
1.333,0.76,4.685236368751583e-05
1.333,0.77,3.6795589305468196e-05
1.333,0.78,3.235312016752835e-05
1.333,0.79,2.7910651029588504e-05
1.333,0.8,2.3468181891648658e-05
1.333,0.81,2.1503161584340838e-05
1.333,0.8200000000000001,1.9538141277033022e-05
1.333,0.8300000000000001,1.7573120969725206e-05
1.333,0.84,1.624066747533117e-05
1.333,0.85,1.5224497387394006e-05
1.333,0.86,1.4208327299456838e-05
1.333,0.87,1.3339147568698042e-05
1.333,0.88,1.2763948552295995e-05
1.333,0.89,1.2188749535893946e-05
1.333,0.9,1.1613550519491898e-05
1.333,0.91,1.1282093570632784e-05
1.333,0.92,1.0950636621773668e-05
1.333,0.93,1.0619179672914551e-05
1.333,0.9400000000000001,1.039269023678492e-05
1.333,0.9500000000000001,1.0218684557020034e-05
1.333,0.96,1.004467887725515e-05
1.333,0.97,9.910543399474345e-06
1.333,0.98,9.856148325661708e-06
1.333,0.99,9.801753251849073e-06
2.667,0.0,0.9999947855370783
2.667,0.01,0.9999947401112661
2.667,0.02,0.9999946946854538
2.667,0.03,0.9999946492596417
2.667,0.04,0.9999945354234842
2.667,0.05,0.9999943873821543
2.667,0.06,0.9999942393408244
2.667,0.07,0.9999940430183892
2.667,0.08,0.9999937501337435
2.667,0.09,0.9999934572490978
2.667,0.1,0.9999931643644521
2.667,0.11,0.9999926256236445
2.667,0.12,0.9999920868828369
2.667,0.13,0.9999915481420293
2.667,0.14,0.9999906819333443
2.667,0.15,0.9999896519907205
2.667,0.16,0.9999886220480969
2.667,0.17,0.9999872043215696
2.667,0.18,0.9999850110272352
2.667,0.19,0.9999828177329011
2.667,0.2,0.999980624438567
2.667,0.21,0.999975041473765
2.667,0.22,0.999969458508963
2.667,0.23,0.999963875544161
2.667,0.24,0.999949605604591
2.667,0.25,0.9999309921776367
2.667,0.26,0.9999123787506826
2.667,0.27,0.9998748538572673
2.667,0.28,0.9997995060309296
2.667,0.29,0.9997241582045919
2.667,0.3,0.9996488103782544
2.667,0.31,0.999370223624124
2.667,0.32,0.9990916368699936
2.667,0.33,0.9988130501158632
2.667,0.34,0.998143367602798
2.667,0.35000000000000003,0.9972781372102655
2.667,0.36,0.996412906817733
2.667,0.37,0.9950669757468961
2.667,0.38,0.9927596433194503
2.667,0.39,0.9904523108920047
2.667,0.4,0.988144978464559
2.667,0.41000000000000003,0.9827486126230561
2.667,0.42,0.9773522467815532
2.667,0.43,0.9719558809400505
2.667,0.44,0.9626757569335951
2.667,0.45,0.9514537538446635
2.667,0.46,0.9402317507557318
2.667,0.47000000000000003,0.9257963991653783
2.667,0.48,0.9049343505721813
2.667,0.49,0.884072301978984
2.667,0.5,0.8632102533857867
2.667,0.51,0.8288204207358587
2.667,0.52,0.7944305880859306
2.667,0.53,0.7600407554360025
2.667,0.54,0.7159527403260061
2.667,0.55,0.6670156339859757
2.667,0.56,0.6180785276459453
2.667,0.5700000000000001,0.5663018437311016
2.667,0.58,0.5088460046666325
2.667,0.59,0.4513901656021626
2.667,0.6,0.3939343265376928
2.667,0.61,0.3411204977779267
2.667,0.62,0.2883066690181606
2.667,0.63,0.23549284025839445
2.667,0.64,0.1935346408259197
2.667,0.65,0.15700425605709056
2.667,0.66,0.12047387128826145
2.667,0.67,0.08986275695188163
2.667,0.68,0.0710901834804001
2.667,0.6900000000000001,0.05231761000891856
2.667,0.7000000000000001,0.033545036537437234
2.667,0.71,0.026298858577563006
2.667,0.72,0.01905268061768878
2.667,0.73,0.011806502657814551
2.667,0.74,0.007959223515185309
2.667,0.75,0.005811393781178534
2.667,0.76,0.0036635640471717594
2.667,0.77,0.0020629139284601733
2.667,0.78,0.0015566230403389813
2.667,0.79,0.0010503321522177891
2.667,0.8,0.0005440412640965971
2.667,0.81,0.0004384874954478652
2.667,0.8200000000000001,0.00033293372679913313
2.667,0.8300000000000001,0.00022737995815040114
2.667,0.84,0.00017485835921741895
2.667,0.85,0.00014885284514231083
2.667,0.86,0.00012284733106720272
2.667,0.87,0.00010246711269846558
2.667,0.88,9.333748574247066e-05
2.667,0.89,8.42078587864757e-05
2.667,0.9,7.507823183048076e-05
2.667,0.91,7.109806467418635e-05
2.667,0.92,6.711789751789194e-05
2.667,0.93,6.313773036159754e-05
2.667,0.9400000000000001,6.061577439161268e-05
2.667,0.9500000000000001,5.882292401478259e-05
2.667,0.96,5.703007363795252e-05
2.667,0.97,5.566018322192116e-05
2.667,0.98,5.5136212727487286e-05
2.667,0.99,5.461224223305341e-05
4.0,0.0,0.9999932404834111
4.0,0.01,0.9999931712541146
4.0,0.02,0.9999931020248182
4.0,0.03,0.9999930327955218
4.0,0.04,0.9999928578777166
4.0,0.05,0.9999926301156574
4.0,0.06,0.9999924023535982
4.0,0.07,0.9999920974071785
4.0,0.08,0.999991638092038
4.0,0.09,0.9999911787768974
4.0,0.1,0.9999907194617567
4.0,0.11,0.9999898498288987
4.0,0.12,0.9999889801960407
4.0,0.13,0.9999881105631826
4.0,0.14,0.9999866702402804
4.0,0.15,0.9999849445723559
4.0,0.16,0.9999832189044315
4.0,0.17,0.9999807934858859
4.0,0.18,0.999976968566098
4.0,0.19,0.9999731436463103
4.0,0.2,0.9999693187265224
4.0,0.21,0.999959387596127
4.0,0.22,0.9999494564657314
4.0,0.23,0.9999395253353359
4.0,0.24,0.9999164402131642
4.0,0.25,0.9998867780951042
4.0,0.26,0.9998571159770441
4.0,0.27,0.999807971685044
4.0,0.28,0.9997198630451638
4.0,0.29,0.9996317544052835
4.0,0.3,0.9995436457654033
4.0,0.31,0.9993090015613835
4.0,0.32,0.9990743573573636
4.0,0.33,0.9988397131533437
4.0,0.34,0.9983872601227481
4.0,0.35000000000000003,0.9978259026788647
4.0,0.36,0.9972645452349811
4.0,0.37,0.996479846407463
4.0,0.38,0.9952484648126757
4.0,0.39,0.9940170832178883
4.0,0.4,0.992785701623101
4.0,0.41000000000000003,0.9902750612367308
4.0,0.42,0.9877644208503606
4.0,0.43,0.9852537804639905
4.0,0.44,0.9812151443057132
4.0,0.45,0.9764125102614823
4.0,0.46,0.9716098762172516
4.0,0.47000000000000003,0.9655184822681135
4.0,0.48,0.9568495685091609
4.0,0.49,0.9481806547502082
4.0,0.5,0.9395117409912556
4.0,0.51,0.9247422964839409
4.0,0.52,0.9099728519766264
4.0,0.53,0.8952034074693117
4.0,0.54,0.8745695690601154
4.0,0.55,0.8510035336999784
4.0,0.56,0.8274374983398414
4.0,0.5700000000000001,0.8002048000079496
4.0,0.58,0.765638775732549
4.0,0.59,0.731072751457148
4.0,0.6,0.6965067271817471
4.0,0.61,0.6513180463729817
4.0,0.62,0.6061293655642164
4.0,0.63,0.5609406847554511
4.0,0.64,0.5121839840911366
4.0,0.65,0.4616432734990477
4.0,0.66,0.4111025629069588
4.0,0.67,0.36195853056412297
4.0,0.68,0.3156078547197935
4.0,0.6900000000000001,0.26925717887546397
4.0,0.7000000000000001,0.222906503031135
4.0,0.71,0.18910867532212192
4.0,0.72,0.15531084761310884
4.0,0.73,0.12151301990409576
4.0,0.74,0.09731033778555179
4.0,0.75,0.0779052284622423
4.0,0.76,0.05850011913893283
4.0,0.77,0.04260834247584959
4.0,0.78,0.03374323113321897
4.0,0.79,0.024878119790588345
4.0,0.8,0.01601300844795772
4.0,0.81,0.01271564664785532
4.0,0.8200000000000001,0.009418284847752919
4.0,0.8300000000000001,0.0061209230476505175
4.0,0.84,0.004333855616054764
4.0,0.85,0.003301935368712304
4.0,0.86,0.002270015121369844
4.0,0.87,0.0014860523643269873
4.0,0.88,0.0011980045878833446
4.0,0.89,0.0009099568114397018
4.0,0.9,0.0006219090349960592
4.0,0.91,0.000541667317538732
4.0,0.92,0.0004614256000814047
4.0,0.93,0.0003811838826240774
4.0,0.9400000000000001,0.00033813190912846774
4.0,0.9500000000000001,0.0003136748076137167
4.0,0.96,0.00028921770609896595
4.0,0.97,0.00027097430189398664
4.0,0.98,0.00026515829230855105
4.0,0.99,0.00025934228272311545
5.333,0.0,0.9999925050211996
5.333,0.01,0.9999924277755655
5.333,0.02,0.9999923505299314
5.333,0.03,0.9999922732842972
5.333,0.04,0.9999920785498131
5.333,0.05,0.9999918250709042
5.333,0.06,0.9999915715919951
5.333,0.07,0.9999912332961239
5.333,0.08,0.9999907253663277
5.333,0.09,0.9999902174365317
5.333,0.1,0.9999897095067356
5.333,0.11,0.9999887603425184
5.333,0.12,0.9999878111783009
5.333,0.13,0.9999868620140836
5.333,0.14,0.9999853219566914
5.333,0.15,0.9999834864527117
5.333,0.16,0.9999816509487319
5.333,0.17,0.9999791378943659
5.333,0.18,0.999975269739227
5.333,0.19,0.9999714015840884
5.333,0.2,0.9999675334289495
5.333,0.21,0.9999584363025606
5.333,0.22,0.9999493391761717
5.333,0.23,0.9999402420497828
5.333,0.24,0.9999218187832981
5.333,0.25,0.9998987324467653
5.333,0.26,0.9998756461102326
5.333,0.27,0.999841148882432
5.333,0.28,0.9997838298720958
5.333,0.29,0.9997265108617597
5.333,0.3,0.9996691918514233
5.333,0.31,0.9995382099650854
5.333,0.32,0.9994072280787473
5.333,0.33,0.9992762461924093
5.333,0.34,0.9990478168649509
5.333,0.35000000000000003,0.9987706638169322
5.333,0.36,0.9984935107689137
5.333,0.37,0.9981243785888766
5.333,0.38,0.9975712881448022
5.333,0.39,0.9970181977007279
5.333,0.4,0.9964651072566535
5.333,0.41000000000000003,0.9954121861471332
5.333,0.42,0.9943592650376128
5.333,0.43,0.9933063439280926
5.333,0.44,0.991671274549141
5.333,0.45,0.9897451310354735
5.333,0.46,0.9878189875218062
5.333,0.47000000000000003,0.9854004981033019
5.333,0.48,0.9819973168751238
5.333,0.49,0.9785941356469455
5.333,0.5,0.9751909544187674
5.333,0.51,0.9693681849766907
5.333,0.52,0.9635454155346141
5.333,0.53,0.9577226460925377
5.333,0.54,0.9493550299459094
5.333,0.55,0.9397149904470051
5.333,0.56,0.930074950948101
5.333,0.5700000000000001,0.9185289979185278
5.333,0.58,0.9031712178276172
5.333,0.59,0.8878134377367064
5.333,0.6,0.8724556576457956
5.333,0.61,0.8491908091543472
5.333,0.62,0.8259259606628988
5.333,0.63,0.8026611121714503
5.333,0.64,0.773008765634855
5.333,0.65,0.740162670075686
5.333,0.66,0.7073165745165173
5.333,0.67,0.6714260209041837
5.333,0.68,0.6294465511855211
5.333,0.6900000000000001,0.5874670814668583
5.333,0.7000000000000001,0.5454876117481962
5.333,0.71,0.49865058483899016
5.333,0.72,0.45181355792978417
5.333,0.73,0.4049765310205781
5.333,0.74,0.36005561108233597
5.333,0.75,0.3160927446295758
5.333,0.76,0.2721298781768156
5.333,0.77,0.23156248673623206
5.333,0.78,0.1977860453200019
5.333,0.79,0.16400960390377176
5.333,0.8,0.1302331624875416
5.333,0.81,0.10919656817126622
5.333,0.8200000000000001,0.08815997385499083
5.333,0.8300000000000001,0.06712337953871544
5.333,0.84,0.0529673272707408
5.333,0.85,0.042251546026916297
5.333,0.86,0.03153576478309179
5.333,0.87,0.02287089068763184
5.333,0.88,0.01830783088890109
5.333,0.89,0.013744771090170332
5.333,0.9,0.009181711291439576
5.333,0.91,0.007509439167232483
5.333,0.92,0.005837167043025388
5.333,0.93,0.004164894918818294
5.333,0.9400000000000001,0.0032485529105409534
5.333,0.9500000000000001,0.002710175960228485
5.333,0.96,0.0021717990099160223
5.333,0.97,0.0017727827025435718
5.333,0.98,0.001652487681051164
5.333,0.99,0.0015321926595587556
6.667,0.0,0.9999925970194838
6.667,0.01,0.9999925283518392
6.667,0.02,0.9999924596841947
6.667,0.03,0.99999239101655
6.667,0.04,0.9999922194573829
6.667,0.05,0.9999919964524546
6.667,0.06,0.9999917734475262
6.667,0.07,0.9999914790947025
6.667,0.08,0.9999910420460885
6.667,0.09,0.9999906049974744
6.667,0.1,0.9999901679488602
6.667,0.11,0.9999893810772538
6.667,0.12,0.9999885942056472
6.667,0.13,0.9999878073340407
6.667,0.14,0.9999865872285993
6.667,0.15,0.9999851505062403
6.667,0.16,0.9999837137838814
6.667,0.17,0.9999818286981585
6.667,0.18,0.9999790468857079
6.667,0.19,0.9999762650732573
6.667,0.2,0.9999734832608067
6.667,0.21,0.99996765899914
6.667,0.22,0.999961834737473
6.667,0.23,0.9999560104758063
6.667,0.24,0.9999454153405977
6.667,0.25,0.999932434768618
6.667,0.26,0.9999194541966386
6.667,0.27,0.9999011429630608
6.667,0.28,0.9998721704062864
6.667,0.29,0.9998431978495121
6.667,0.3,0.9998142252927378
6.667,0.31,0.9997531104649563
6.667,0.32,0.9996919956371747
6.667,0.33,0.9996308808093932
6.667,0.34,0.9995298598989184
6.667,0.35000000000000003,0.9994088859470969
6.667,0.36,0.9992879119952757
6.667,0.37,0.9991310896844587
6.667,0.38,0.9989025706556508
6.667,0.39,0.9986740516268429
6.667,0.4,0.998445532598035
6.667,0.41000000000000003,0.998028411565649
6.667,0.42,0.997611290533263
6.667,0.43,0.9971941695008771
6.667,0.44,0.9965613329556069
6.667,0.45,0.9958206386538946
6.667,0.46,0.9950799443521823
6.667,0.47000000000000003,0.9941577921852165
6.667,0.48,0.992872724287744
6.667,0.49,0.9915876563902712
6.667,0.5,0.9903025884927986
6.667,0.51,0.9881179976704687
6.667,0.52,0.9859334068481387
6.667,0.53,0.9837488160258088
6.667,0.54,0.9805915339137912
6.667,0.55,0.9769479061569297
6.667,0.56,0.9733042784000683
6.667,0.5700000000000001,0.9688892078162461
6.667,0.58,0.9629312515785028
6.667,0.59,0.9569732953407593
6.667,0.6,0.9510153391030158
6.667,0.61,0.9414970960641904
6.667,0.62,0.931978853025365
6.667,0.63,0.9224606099865394
6.667,0.64,0.9094545529870041
6.667,0.65,0.8947045890071137
6.667,0.66,0.8799546250272233
6.667,0.67,0.8628208945952269
6.667,0.68,0.8409196312590188
6.667,0.6900000000000001,0.8190183679228106
6.667,0.7000000000000001,0.7971171045866029
6.667,0.71,0.7665402408423636
6.667,0.72,0.7359633770981244
6.667,0.73,0.7053865133538852
6.667,0.74,0.6691319790753757
6.667,0.75,0.6300386095297315
6.667,0.76,0.590945239984087
6.667,0.77,0.5501155789075125
6.667,0.78,0.5058133347690782
6.667,0.79,0.46151109063064394
6.667,0.8,0.4172088464922098
6.667,0.81,0.3741884420084947
6.667,0.8200000000000001,0.33116803752477986
6.667,0.8300000000000001,0.288147633041065
6.667,0.84,0.2505678579646993
6.667,0.85,0.21570839759200763
6.667,0.86,0.1808489372193159
6.667,0.87,0.14984522424472296
6.667,0.88,0.12655300606632774
6.667,0.89,0.1032607878879325
6.667,0.9,0.07996856970953736
6.667,0.91,0.06711901265739253
6.667,0.92,0.05426945560524778
6.667,0.93,0.04141989855310303
6.667,0.9400000000000001,0.03329770384277182
6.667,0.9500000000000001,0.027539190303347352
6.667,0.96,0.02178067676392294
6.667,0.97,0.017419190706430224
6.667,0.98,0.015851759612801074
6.667,0.99,0.01428432851917192
8.0,0.0,0.9999932724622311
8.0,0.01,0.9999932204283094
8.0,0.02,0.9999931683943879
8.0,0.03,0.9999931163604662
8.0,0.04,0.9999929878513746
8.0,0.05,0.9999928211046982
8.0,0.06,0.9999926543580218
8.0,0.07,0.9999924372512023
8.0,0.08,0.9999921194240973
8.0,0.09,0.999991801596992
8.0,0.1,0.9999914837698869
8.0,0.11,0.9999909365132106
8.0,0.12,0.9999903892565343
8.0,0.13,0.9999898419998579
8.0,0.14,0.9999890351551783
8.0,0.15,0.9999880985164968
8.0,0.16,0.9999871618778156
8.0,0.17,0.9999859837620262
8.0,0.18,0.9999843226920204
8.0,0.19,0.9999826616220148
8.0,0.2,0.9999810005520091
8.0,0.21,0.999977883268661
8.0,0.22,0.9999747659853129
8.0,0.23,0.9999716487019648
8.0,0.24,0.9999664757678817
8.0,0.25,0.9999602750084311
8.0,0.26,0.9999540742489805
8.0,0.27,0.9999457002184101
8.0,0.28,0.9999329796456002
8.0,0.29,0.9999202590727901
8.0,0.3,0.9999075384999802
8.0,0.31,0.9998819271341519
8.0,0.32,0.9998563157683238
8.0,0.33,0.9998307044024958
8.0,0.34,0.999789465042355
8.0,0.35000000000000003,0.9997404116850579
8.0,0.36,0.9996913583277609
8.0,0.37,0.9996287289132888
8.0,0.38,0.9995389473844667
8.0,0.39,0.9994491658556447
8.0,0.4,0.9993593843268226
8.0,0.41000000000000003,0.9991999893281565
8.0,0.42,0.9990405943294904
8.0,0.43,0.9988811993308242
8.0,0.44,0.9986434021300115
8.0,0.45,0.9983664038281255
8.0,0.46,0.9980894055262393
8.0,0.47000000000000003,0.9977469821972272
8.0,0.48,0.9972737088139629
8.0,0.49,0.9968004354306985
8.0,0.5,0.9963271620474343
8.0,0.51,0.9955300539126715
8.0,0.52,0.9947329457779086
8.0,0.53,0.9939358376431459
8.0,0.54,0.9927864033355629
8.0,0.55,0.9914608059415698
8.0,0.56,0.9901352085475768
8.0,0.5700000000000001,0.9885254090169459
8.0,0.58,0.9863472052130395
8.0,0.59,0.9841690014091329
8.0,0.6,0.9819907976052265
8.0,0.61,0.9784559417250063
8.0,0.62,0.9749210858447863
8.0,0.63,0.9713862299645663
8.0,0.64,0.9664386245555934
8.0,0.65,0.9607846443822442
8.0,0.66,0.955130664208895
8.0,0.67,0.9484025180777564
8.0,0.68,0.9395260400310395
8.0,0.6900000000000001,0.9306495619843222
8.0,0.7000000000000001,0.9217730839376054
8.0,0.71,0.908192818047908
8.0,0.72,0.8946125521582105
8.0,0.73,0.8810322862685132
8.0,0.74,0.8631612693224664
8.0,0.75,0.843144876848245
8.0,0.76,0.8231284843740236
8.0,0.77,0.8004705281164284
8.0,0.78,0.7725294442920854
8.0,0.79,0.7445883604677423
8.0,0.8,0.7166472766433993
8.0,0.81,0.6805787212562067
8.0,0.8200000000000001,0.6445101658690139
8.0,0.8300000000000001,0.6084416104818211
8.0,0.84,0.5685737186139501
8.0,0.85,0.5268061585057394
8.0,0.86,0.48503859839752866
8.0,0.87,0.4432358661554347
8.0,0.88,0.40136278964557437
8.0,0.89,0.359489713135714
8.0,0.9,0.31761663662585365
8.0,0.91,0.28281372149074374
8.0,0.92,0.24801080635563377
8.0,0.93,0.21320789122052386
8.0,0.9400000000000001,0.18684548362015307
8.0,0.9500000000000001,0.16470332978715188
8.0,0.96,0.1425611759541509
8.0,0.97,0.12532251046947215
8.0,0.98,0.1178908216814385
8.0,0.99,0.11045913289340481


==> heat2d_entropy.csv <==
time,entropy
0.01,0.13373142755004055
0.02,0.12507311164691995
0.03,0.11714826966942816
0.04,0.10984577856543762
0.05,0.10308787954650024
0.06,0.09681480714817922
0.07,0.09097820998317542
0.08,0.0855376795512817
0.09,0.08045868004154985
0.1,0.07571120788454666
0.11,0.07126887065022237
0.12,0.06710822486183352
0.13,0.06320828272582327
0.14,0.059550133988553584
0.15,0.05611664910603878
0.16,0.05289224157192906
0.17,0.04986267437760328
0.18,0.047014900109732666
0.19,0.04433692716831001
0.2,0.04181770660145698
0.21,0.03944703544894372
0.22,0.037215473475278885
0.23,0.03511427088770931
0.24,0.03313530515974214
0.25,0.03127102547306416
0.26,0.029514403587837686
0.27,0.027858890179282263
0.28,0.026298375855412226
0.29,0.024827156209640596
0.3,0.023439900372003438
0.31,0.022131622610774754
0.32,0.020897656607231457
0.33,0.019733632084052353
0.34,0.018635453515112397
0.35,0.017599280683418234
0.36,0.016621510886297163
0.37,0.015698762613973984
0.38,0.014827860550368072
0.39,0.014005821764105308
0.4,0.013229842974006818
0.41,0.012497288787180566
0.42,0.011805680819727861
0.43,0.011152687620292352
0.44,0.010536115325515192
0.45,0.009953898984109661
0.46,0.00940409449294359
0.47,0.008884871094333377
0.48,0.008394504388860417
0.49,0.007931369822511114
0.5,0.007493936610896286
0.51,0.007080762066813548
0.52,0.006690486300520271
0.53,0.006321827264851507
0.54,0.005973576119783292
0.55,0.005644592893246507
0.56,0.0053338024169730935
0.57,0.005040190517933469
0.58,0.004762800447521909
0.59,0.004500729532089534
0.6,0.004253126029730777
0.61,0.004019186179408814
0.62,0.003798151429580337
0.63,0.0035893058344542705
0.64,0.00339197360690817
0.65,0.0032055168178967163
0.66,0.003029333232927563
0.67,0.0028628542768582774
0.68,0.0027055431188890626
0.69,0.0025568928701974907
0.7,0.002416424887185331
0.71,0.0022836871737903406
0.72,0.0021582528767613903
0.73,0.0020397188682048156
0.74,0.0019277044100897383
0.75,0.0018218498957507546
0.76,0.001721815663750182
0.77,0.0016272808797637144
0.78,0.0015379424824317801
0.79,0.0014535141893778402
0.8,0.0013737255598357478
0.81,0.0012983211105519778
0.82,0.0012270594818365773
0.83,0.0011597126508311258
0.84,0.001096065189242413
0.85,0.0010359135629594615
0.86,0.0009790654711288756
0.87,0.0009253392224105205
0.88,0.0008745631462730191
0.89,0.0008265750373169439
0.9,0.0007812216307340249
0.91,0.000738358107122891
0.92,0.0006978476249876151
0.93,0.0006595608793439018
0.94,0.00062337568495029
0.95,0.0005891765827687514
0.96,0.00055685446834037
0.97,0.0005263062408382725
0.98,0.0004974344716318291
0.99,0.0004701470912634321


==> lung2.csv <==
t,O2,CO2
0.0,0.13600000000000007,0.053
0.001,0.13598574872071517,0.053017233728505225
0.002,0.13681644130368883,0.05272704990754817
0.003,0.13769350799727628,0.05237397405441783
0.004,0.138539292176104,0.052001916299929674
0.005,0.13932596413846654,0.05163238439116649
0.006,0.14004733082820722,0.051275338898817115
0.007,0.14070718740818258,0.05093456276888638
0.008,0.14131290506371005,0.0506107229086814
0.009000000000000001,0.14187229414088143,0.050303046397126475
0.01,0.14239231914582007,0.050010191695745096
0.011,0.1428787378179407,0.04973067981135118
0.012,0.1433361421549339,0.049463094522890355
0.013000000000000001,0.14376813959106718,0.04920616469983418
0.014,0.14417755700393095,0.04895878810639244
0.015,0.14456662249038035,0.04872002751008561
0.016,0.1449371126926061,0.048489094923771056
0.017,0.14529046669250337,0.04826533195471107
0.018000000000000002,0.14562787178587586,0.048048190110165
0.019,0.14595032705859345,0.04783721275408633
0.02,0.14625869000848576,0.047632019305502614
0.021,0.14655371047806748,0.04743229172938931
0.022,0.1468360552376635,0.047237763132560215
0.023,0.14710632578007862,0.04704820819621819
0.024,0.1473650712592963,0.04686343517365755
0.025,0.1476127980056984,0.04668327921219993
0.026000000000000002,0.14784997665677363,0.046507596799019994
0.027,0.14807704763700605,0.04633626116897837
0.028,0.1482944254889312,0.046169158543662506
0.029,0.14850250238669907,0.04600618509321659
0.03,0.14870165104264102,0.04584724452708399
0.031,0.14889222713601558,0.045692246228397244
0.032,0.14907457134197383,0.04554110385164827
0.033,0.1492490110096462,0.04539373430650613
0.034,0.14941586152417732,0.04525005705385299
0.035,0.14957542738292143,0.04510999364436357
0.036000000000000004,0.14972800301655842,0.04497346743580423
0.037,0.14987387338849828,0.04484040343273471
0.038,0.15001331440856236,0.044710728201166255
0.039,0.15014659319835552,0.04458436982043352
0.04,0.15027396824545824,0.0444612578444355
0.041,0.1503956894814987,0.04434132325386587
0.042,0.15051199831557344,0.04422449838953043
0.043000000000000003,0.150623127649785,0.0441107168639322
0.044,0.15072930189833184,0.04399991345374588
0.045,0.15083073702607602,0.04389202397952025
0.046,0.15092764061722372,0.04378698518100842
0.047,0.15102021197997495,0.043684734597118975
0.048,0.15110864228893064,0.043585210458872516
0.049,0.15119311476380135,0.04348835160225894
0.05,0.1512738048805541,0.04339409740584035
0.051000000000000004,0.15135088060953708,0.043302387755647806
0.052000000000000005,0.1514245026742443,0.04321316303763922
0.053,0.15149482482411747,0.04312636415593582
0.054,0.1515619941150051,0.04304193257338773
0.055,0.1516261511914783,0.04295981036981979
0.056,0.15168743056602563,0.042879940312613794
0.057,0.15174596089110343,0.042802265934071194
0.058,0.15180186522101521,0.042726731610218206
0.059000000000000004,0.15185526126156199,0.04265328263628215
0.06,0.1519062616062907,0.04258186529488703
0.061,0.15195497395893517,0.04251242691398987
0.062,0.15200150134227144,0.04244491591261139
0.063,0.15204594229409055,0.04237928183342238
0.064,0.1520883910513257,0.04231547536216267
0.065,0.15212893772357858,0.042253448334643326
0.066,0.1521676684573699,0.04219315373268495
0.067,0.1522046655924334,0.0421345456707613
0.068,0.1522400078112809,0.04207757937535052
0.069,0.15227377028312394,0.04202221115906232
0.07,0.15230602480306124,0.04196839839153116
0.07100000000000001,0.15233683992724328,0.041916099468872155
0.07200000000000001,0.1523662811045311,0.041865273783225736
0.073,0.15239441080497673,0.041815881693591406
0.074,0.15242128864529197,0.041767884498814176
0.075,0.15244697151132752,0.041721244413250404
0.076,0.15247151367748274,0.041675924545337584
0.077,0.1524949669228845,0.041631888879029556
0.078,0.15251738064413284,0.04158910225785073
0.079,0.1525388019643926,0.041547530371171766
0.08,0.15255927583862022,0.04150713974221533
0.081,0.15257884515473813,0.041467897717258555
0.082,0.15259755083061932,0.04142977245550401
0.083,0.15261543190678917,0.041392732919132466
0.084,0.15263252563481475,0.04135674886311981
0.085,0.1526488675614036,0.04132179082448784
0.08600000000000001,0.15266449160829235,0.04128783011075307
0.08700000000000001,0.15267943014804988,0.04125483878743552
0.088,0.15269371407595966,0.04122278966457725
0.089,0.15270737287817798,0.04119165628230164
0.09,0.15272043469637986,0.04116141289550592
0.091,0.152732926389122,0.04113203445783069
0.092,0.15274487359014613,0.0411034966050788
0.093,0.1527563007638467,0.04107577563827372
0.094,0.15276723125811079,0.04104884850654745
0.095,0.15277768735472458,0.04102269279003907
0.096,0.15278769031751824,0.0409972866829643
0.097,0.15279726043840341,0.04097260897699194
0.098,0.15280641708143425,0.040948639045032965
0.099,0.15281517872500325,0.04092535682551803
0.1,0.15282356300226616,0.0409027428072096
0.101,0.1528315867398736,0.04088077801456819
0.10200000000000001,0.1528392659950726,0.04085944399366941
0.10300000000000001,0.15284661609123518,0.04083872279864977
0.10400000000000001,0.15285365165185943,0.04081859697864582
0.105,0.15286038663308638,0.04079904956518265
0.106,0.15286683435477344,0.040780064059963136
0.107,0.15287300753016356,0.040761624423008826
0.108,0.15287891829419142,0.040743715061106446
0.109,0.15288457823046858,0.040726320816518544
0.11,0.15288999839699105,0.04070942695592394
0.111,0.15289518935061974,0.04069301915956056
0.112,0.15290016117037794,0.040677083510551236
0.113,0.15290492347962104,0.04066160648440081
0.114,0.1529094854671281,0.040646574938658205
0.115,0.15291385590716908,0.04063197610274414
0.116,0.1529180431785992,0.040617797567948255
0.117,0.15292205528303235,0.04060402727760327
0.11800000000000001,0.15292589986214433,0.04059065351744488
0.11900000000000001,0.15292958421415231,0.040577664906167855
0.12,0.1529331153095171,0.04056505038618679
0.121,0.15293649980591145,0.040552799214611183
0.122,0.15293974406249267,0.04054090095444075
0.123,0.15294285415351835,0.040529345465986154
0.124,0.15294583588133834,0.04051812289851833
0.125,0.15294869478879458,0.04050722368214641
0.126,0.15295143617105755,0.04049663851992316
0.127,0.15295406508692622,0.04048635838017491
0.128,0.15295658636961534,0.04047637448905092
0.129,0.15295900463705378,0.04046667832328655
0.13,0.1529613243017139,0.040457261603173526
0.131,0.15296354957999317,0.04044811628573015
0.132,0.15296568450116615,0.040439234558063586
0.133,0.15296773291592528,0.04043060883091764
0.134,0.152969698504528,0.04042223173239794
0.135,0.1529715847845657,0.04041409610186848
0.136,0.15297339511837393,0.040406194984012773
0.137,0.15297513272009522,0.04039852162305407
0.138,0.1529768006624138,0.040391069457129454
0.139,0.1529784018829758,0.040383832112813114
0.14,0.1529799391905086,0.040376803399784625
0.14100000000000001,0.1529814152706544,0.04036997730563865
0.14200000000000002,0.15298283269153212,0.04036334799083265
0.14300000000000002,0.15298419390903956,0.04035690978376951
0.14400000000000002,0.15298550127190774,0.04035065717601226
0.145,0.1529867570265239,0.040344584817628606
0.146,0.1529879633215274,0.040338687512661786
0.147,0.1529891222121967,0.04033296021472645
0.148,0.15299023566463268,0.04032739802272577
0.149,0.1529913055597504,0.040321996176688295
0.15,0.15299233369708864,0.04031675005372118
0.151,0.1529933217984452,0.04031165516407767
0.152,0.15299427151134612,0.04030670714733584
0.153,0.1529951844123578,0.040301901768685804
0.154,0.15299606201024793,0.040297234915323075
0.155,0.15299690574900343,0.040292702592944554
0.156,0.15299771701071102,0.0402883009223451
0.157,0.1529984971183072,0.04028402613611135
0.158,0.1529992473382042,0.040279874575410234
0.159,0.15299996888279518,0.04027584268686931
0.16,0.1530006629128476,0.04027192701954674
0.161,0.15300133053978643,0.04026812422198746
0.162,0.1530019728278748,0.04026443103936356
0.163,0.15300259079629505,0.04026084431069654
0.164,0.15300318542113495,0.04025736096615852
0.165,0.15300375763728458,0.040253978024450375
0.166,0.15300430834024698,0.04025069259025474
0.167,0.15300483838786572,0.040247501851761534
0.168,0.15300534860197526,0.040244403078263845
0.169,0.15300583976997578,0.04024139361782225
0.17,0.15300631264633766,0.040238470894996076
0.171,0.1530067679540368,0.040235632408638956
0.17200000000000001,0.15300720638592638,0.04023287572975748
0.17300000000000001,0.15300762860604583,0.040230198499431095
0.17400000000000002,0.15300803525087192,0.040227598426791536
0.17500000000000002,0.15300842693051284,0.04022507328705978
0.176,0.15300880422984903,0.04022262091963987
0.177,0.15300916770962356,0.040220239226266885
0.178,0.15300951790748327,0.04021792616920859
0.179,0.15300985533897282,0.04021567976951855
0.18,0.15301018049848625,0.040213498105339626
0.181,0.15301049386017446,0.04021137931025643
0.182,0.15301079587881378,0.040209321571695225
0.183,0.1530110869906347,0.040207323129370094
0.184,0.15301136761411516,0.04020538227377385
0.185,0.15301163815073818,0.04020349734471261
0.186,0.1530118989857154,0.04020166672988264
0.187,0.15301215048868008,0.040199888863488346
0.188,0.15301239301434788,0.040198162224900205
0.189,0.15301262690315007,0.04019648533735135
0.19,0.1530128524818376,0.04019485676667181
0.191,0.1530130700640594,0.04019327512005935
0.192,0.1530132799509147,0.04019173904488573
0.193,0.15301348243148158,0.040190247227537446
0.194,0.15301367778332206,0.04018879839228975
0.195,0.15301386627296512,0.04018739130021333
0.196,0.1530140481563685,0.04018602474811249
0.197,0.15301422367936046,0.04018469756749379
0.198,0.15301439307806247,0.04018340862356461
0.199,0.15301455657929275,0.04018215681426045


==> lung3.csv <==
t,O2,CO2
0.0,0.136,0.053000000000000005
0.001,0.1384748417447654,0.053731125000438744
0.002,0.1421879735866055,0.05443370917156913
0.003,0.14404223886844633,0.05439061548993535
0.004,0.14464241688439627,0.054058042902387186
0.005,0.14489433047963549,0.053701134784282074
0.006,0.14505711416369363,0.05334729874376221
0.007,0.14517453434394698,0.052984288666862396
0.008,0.14524568527429224,0.052601013719112674
0.009000000000000001,0.14526457688127065,0.05219176025198996
0.01,0.14522881144065633,0.05175531833136896
0.011,0.14514037643236127,0.05129349162728551
0.012,0.1450043990635089,0.05080978738041581
0.013000000000000001,0.1448276859108399,0.05030845512113565
0.014,0.1446175853918521,0.049793859787122134
0.015,0.14438124747494238,0.04927011760765689
0.016,0.1441252090863001,0.04874091694795026
0.017,0.14385520869391272,0.048209458549688625
0.018000000000000002,0.1435761467271833,0.04767846564650681
0.019,0.14329212909229852,0.04715022910401865
0.02,0.14300655017865546,0.04662666483709457
0.021,0.14272218761359712,0.04610937023151006
0.022,0.14244129329558317,0.045599673243591016
0.023,0.14216567387060003,0.045098672439649844
0.024,0.14189675910874186,0.04460726880170065
0.025,0.1416356592795767,0.044126191166285016
0.026000000000000002,0.1413832135057074,0.04365601723581072
0.027,0.14114003101389988,0.04319719169633542
0.028,0.1409065267877395,0.04275004244063397
0.029,0.14068295268049313,0.042314795427093564
0.03,0.14046942470057042,0.04189158837967197
0.031,0.14026594695287306,0.04148048335348097
0.032,0.14007243258205312,0.04108147812151515
0.033,0.13988872198679242,0.04069451633953025
0.034,0.13971459853385734,0.0403194964825662
0.035,0.13954980198187775,0.03995627959293918
0.036000000000000004,0.13939403981841308,0.039604695920696945
0.037,0.13924699671378715,0.039264550566518085
0.038,0.13910834229683547,0.03893562825218308
0.039,0.1389777374577249,0.03861769734653485
0.04,0.13885483937918283,0.0383105132682162
0.041,0.1387393054888568,0.03801382137372375
0.042,0.1386307965122561,0.03772735942344752
0.043000000000000003,0.13852897878871862,0.03745085970176902
0.044,0.1384335259934378,0.0371840508516386
0.045,0.138344120388209,0.03692665947037248
0.046,0.1382604537034849,0.03667841150216044
0.047,0.13818222773556693,0.036439033454032536
0.048,0.1381091547259594,0.03620825345558411
0.049,0.1380409575754267,0.0359858021782613
0.05,0.13797736993320803,0.03577141362704459
0.051000000000000004,0.13791813619206092,0.03556482581553959
0.052000000000000005,0.13786301141208968,0.0353657813344234
0.053,0.13781176119039723,0.03517402782261285
0.054,0.13776416148915185,0.03498931835018489
0.055,0.1377199984314016,0.034811411721836424
0.056,0.137679068071626,0.03464007270941418
0.057,0.13764117614635654,0.034475072221723066
0.058,0.13760613780904576,0.03431618741941047
0.059000000000000004,0.1375737773525649,0.03416320178222911
0.06,0.13754392792215467,0.034015905135416115
0.061,0.13751643122126136,0.03387409364131734
0.062,0.137491137212399,0.033737569761757395
0.063,0.1374679038149533,0.03360614219603097
0.064,0.13744659660165404,0.033479625798789575
0.065,0.137427088495275,0.033357841481535394
0.066,0.13740925946696678,0.03324061610091607
0.067,0.13739299623747936,0.03312778233655396
0.068,0.13737819198238982,0.033019178560732027
0.069,0.13736474604231305,0.03291464870190424
0.07,0.1373525636389424,0.03281404210369064
0.07100000000000001,0.1373415555976418,0.032717213380755894
0.07200000000000001,0.13733163807719279,0.032624022272746876
0.073,0.1373227323071917,0.03253433349727765
0.074,0.13731476433348802,0.032448016602789516
0.075,0.13730766477196577,0.03236494582198043
0.076,0.1373013685708827,0.03228499992638315
0.077,0.1372958147819106,0.032208062082574505
0.078,0.13729094633994882,0.032134019710415136
0.079,0.13728670985172906,0.032062764343648374
0.08,0.13728305539317406,0.03199419149312528
0.081,0.1372799363154312,0.03192820051287084
0.082,0.1372773090594621,0.03186469446916019
0.083,0.13727513297903873,0.03180358001273588
0.084,0.13727337017196767,0.03174476725426181
0.085,0.13727198531934437,0.03168816964308209
0.08600000000000001,0.13727094553261876,0.03163370384932687
0.08700000000000001,0.13727022020824162,0.031581289649387154
0.088,0.13726978088964828,0.03153084981476131
0.089,0.13726960113633158,0.031482310004261986
0.09,0.1372696563997452,0.03143559865955779
0.091,0.13726992390578274,0.03139064690401471
0.092,0.13727038254357027,0.03134738844479201
0.093,0.13727101276031423,0.03130575947814082
0.094,0.1372717964619485,0.03126569859784686
0.095,0.13727271691932666,0.031227146706754177
0.096,0.13727375867970895,0.031190046931302794
0.097,0.137274907483302,0.031154344539009827
0.098,0.1372761501846115,0.031119986858821252
0.099,0.1372774746783755,0.031086923204260458


==> porousm.csv <==
error0,h,hnr,p,rate,error8,error10,error12,error14
0.00035765309236457274,0.5,1,1,11.449151464041686,,,,
8.852942031437393e-05,0.25,2,1,2.0143320355584735,,,,
2.208726148802167e-05,0.125,3,1,2.002942419093433,,,,
5.520429463887811e-06,0.0625,4,1,2.000362144257551,,,,
1.3801053726647876e-06,0.03125,5,1,2.00000208370487,,,,
3.450297447933668e-07,0.015625,6,1,1.9999857764876374,,,,
2.3820179217383588e-05,0.5,1,2,15.35745620669835,,,,
2.4158663881424105e-06,0.25,2,2,3.301571695419237,,,,
2.5087256434810265e-07,0.125,3,2,3.267514057162645,,,,
3.078116161598448e-08,0.0625,4,2,3.0268351228634556,,,,
5.682188835354131e-09,0.03125,5,2,2.4375289946442207,,,,
1.3375908571654229e-09,0.015625,6,2,2.0868098858864066,,,,
2.082101221750321e-06,0.5,1,3,18.873528362085754,,,,
1.271558723429248e-07,0.25,2,3,4.033370211671613,,,,
7.71865702821464e-09,0.125,3,3,4.04210442590627,,,,
4.764602456073161e-10,0.0625,4,3,4.017922104136283,,,,
2.966711054197274e-11,0.03125,5,3,4.005419519033112,,,,
1.852331107549512e-12,0.015625,6,3,4.001450509807119,,,,
2.076020154783133e-07,0.5,1,4,22.199676214222617,2.0077633896167632e-07,2.075194424065799e-07,2.0760118840378328e-07,2.0760200723562062e-07
6.722787452724168e-09,0.25,2,4,4.948617101639686,2.4559382353416825e-08,6.6592091835067986e-09,6.722106812719614e-09,6.722780639608843e-09
2.1758578959941003e-10,0.125,3,4,4.949403294915298,2.5446995062763846e-08,2.9925686956032654e-10,2.1707695557321977e-10,2.1758055885909703e-10
6.913565685681272e-12,0.0625,4,4,4.976010552386517,2.5490041099149874e-08,2.5407923675517605e-10,7.041970327476811e-12,6.910207673665336e-12
2.174647877605794e-13,0.03125,5,4,4.990576253942731,2.549096207122369e-08,2.5489349189029653e-10,2.5417207755263363e-12,2.1700637400770942e-13
7.103002089560569e-15,0.015625,6,4,4.936209096470641,2.5490980626150296e-08,2.5490988433190473e-10,2.5489201145148295e-12,2.6277970274310425e-14


==> porousmsol.csv <==
t,x,val
0,0.0,0.4166666506399088
0,0.01,0.4150016573005754
0,0.02,0.413339995547449
0,0.03,0.4116816656794439
0,0.04,0.4100266678680897
0,0.05,0.40837500255471504
0,0.06,0.40672666993412904
0,0.07,0.4050816701187799
0,0.08,0.4034400033207269
0,0.09,0.40180166965306824
0,0.1,0.40016666924792976
0,0.11,0.3985350021453634
0,0.12,0.396906668354781
0,0.13,0.3952816679440108
0,0.14,0.39366000092079717
0,0.15,0.3920416672626343
0,0.16,0.39042666699351614
0,0.17,0.38881500011497017
0,0.18,0.38720666660803177
0,0.19,0.385601666477994
0,0.2,0.3839999997201471
0,0.21,0.38240166632525974
0,0.22,0.3808066662925667
0,0.23,0.37921499961130506
0,0.24,0.37762666628177766
0,0.25,0.3760416663027497
0,0.26,0.3744599996585158
0,0.27,0.3728816663569342
0,0.28,0.3713066663966291
0,0.29,0.36973499976422985
0,0.3,0.36816666646708945
0,0.31,0.3666016665056638
0,0.32,0.36503999987065294
0,0.33,0.36348166656667447
0,0.34,0.36192666659564837
0,0.35000000000000003,0.3603749999520287
0,0.36,0.35882666663790297
0,0.37,0.357281666655753
0,0.38,0.3557400000027308
0,0.39,0.35420166667935354
0,0.4,0.35266666668790264
0,0.41000000000000003,0.3511350000271281
0,0.42,0.3496066666969538
0,0.43,0.34808166669903123
0,0.44,0.3465600000328739
0,0.45,0.3450416666983869
0,0.46,0.3435266666965466
0,0.47000000000000003,0.3420150000271607
0,0.48,0.3405066666902571
0,0.49,0.3390016666863573
0,0.5,0.3375000000153361
0,0.51,0.33600166667728065
0,0.52,0.33450666667251483
0,0.53,0.33301500000093404
0,0.54,0.3315266666625785
0,0.55,0.33004166665778845
0,0.56,0.32855999998645713
0,0.5700000000000001,0.32708166664863303
0,0.58,0.32560666664472615
0,0.59,0.32413499997462053
0,0.6,0.3226666666385581
0,0.61,0.3212016666370199
0,0.62,0.31973999996975505
0,0.63,0.3182816666374203
0,0.64,0.3168266666407951
0,0.65,0.31537499997905133
0,0.66,0.3139266666533483
0,0.67,0.31248166666549015
0,0.68,0.3110400000130861
0,0.6900000000000001,0.30960166669749284
0,0.7000000000000001,0.30816666672310755
0,0.71,0.30673500008418686
0,0.72,0.30530666678138996
0,0.73,0.30388166682398504
0,0.74,0.3024600002003294
0,0.75,0.3010416669089573
0,0.76,0.29962666696604034
0,0.77,0.29821500035135445
0,0.78,0.2968066670626838
0,0.79,0.2954016671143878
0,0.8,0.2940000004848333
0,0.81,0.29260166716872443
0,0.8200000000000001,0.2912066671712949
0,0.8300000000000001,0.2898150004730902
0,0.84,0.28842666706882497
0,0.85,0.2870416669469022
0,0.86,0.2856600000921925
0,0.87,0.28428166651393094
0,0.88,0.28290666618615157
0,0.89,0.2815349990972114
0,0.9,0.28016666530796186
0,0.91,0.278801664811408
0,0.92,0.2774399976043156
0,0.93,0.2760816638609017
0,0.9400000000000001,0.27472666364648923
0,0.9500000000000001,0.2733749970058232
0,0.96,0.27202666441705625
0,0.97,0.2706816662537897
0,0.98,0.26934000327465935
0,0.99,0.2680016762239404
0.25,0.0,0.43859618970917746
0.25,0.01,0.43684356588069223
0.25,0.02,0.43509445083255566
0.25,0.03,0.43334884456395395
0.25,0.04,0.4316067470744183
0.25,0.05,0.4298681583630954
0.25,0.06,0.4281330784293342
0.25,0.07,0.4264015072727762
0.25,0.08,0.4246734448927862
0.25,0.09,0.42294889128896906
0.25,0.1,0.4212278464610307
0.25,0.11,0.41951031040827147
0.25,0.12,0.417796283130414
0.25,0.13,0.41608576462708524
0.25,0.14,0.4143787548979457
0.25,0.15,0.4126752539431358
0.25,0.16,0.4109752617621819
0.25,0.17,0.4092787783549002
0.25,0.18,0.40758580372117464
0.25,0.19,0.4058963378608915
0.25,0.2,0.4042103807741095
0.25,0.21,0.4025279324611169
0.25,0.22,0.4008489929217412
0.25,0.23,0.3991735621559896
0.25,0.24,0.39750164016409056
0.25,0.25,0.3958332269465185
0.25,0.26,0.3941683225034625
0.25,0.27,0.3925069268351208
0.25,0.28,0.3908490399418373
0.25,0.29,0.3891946618242923
0.25,0.3,0.3875437924828625
0.25,0.31,0.38589643191800865
0.25,0.32,0.38425258013045255
0.25,0.33,0.38261223712085485
0.25,0.34,0.38097540288977705
0.25,0.35000000000000003,0.3793420774381142
0.25,0.36,0.3777122607667204
0.25,0.37,0.3760859528762974
0.25,0.38,0.3744631537679017
0.25,0.39,0.37284386344255044
0.25,0.4,0.3712280819010979
0.25,0.41000000000000003,0.3696158091448302
0.25,0.42,0.36800704517487065
0.25,0.43,0.3664017899922204
0.25,0.44,0.3648000435983466
0.25,0.45,0.3632018059945357
0.25,0.46,0.36160707718193236
0.25,0.47000000000000003,0.3600158571621665
0.25,0.48,0.3584281459366714
0.25,0.49,0.356843943506744
0.25,0.5,0.35526324987414865
0.25,0.51,0.35368606504047073
0.25,0.52,0.35211238900715636
0.25,0.53,0.3505422217760787
0.25,0.54,0.3489755633489705
0.25,0.55,0.3474124137274277
0.25,0.56,0.34585277291337435
0.25,0.5700000000000001,0.34429664090872897
0.25,0.58,0.3427440177151922
0.25,0.59,0.3411949033347385
0.25,0.6,0.33964929776943575
0.25,0.61,0.338107201021093
0.25,0.62,0.33656861309170816
0.25,0.63,0.3350335339834644
0.25,0.64,0.3335019636982635
0.25,0.65,0.33197390223813594
0.25,0.66,0.3304493496053149
0.25,0.67,0.32892830580178384
0.25,0.68,0.3274107708295869
0.25,0.6900000000000001,0.32589674469098645
0.25,0.7000000000000001,0.32438622738799966
0.25,0.71,0.32287921892267435
0.25,0.72,0.3213757192972725
0.25,0.73,0.3198757285138149
0.25,0.74,0.3183792465743122
0.25,0.75,0.31688627348096016
0.25,0.76,0.31539680923579066
0.25,0.77,0.3139108538407488
0.25,0.78,0.3124284072979127
0.25,0.79,0.31094946960926634
0.25,0.8,0.30947404077671486
0.25,0.81,0.3080021208021478
0.25,0.8200000000000001,0.30653370968739035
0.25,0.8300000000000001,0.3050688074343164
0.25,0.84,0.3036074140446244
0.25,0.85,0.30214952952001867
0.25,0.86,0.3006951538621183
0.25,0.87,0.29924428707239215
0.25,0.88,0.29779692915243017
0.25,0.89,0.29635308010357303
0.25,0.9,0.2949127399271155
0.25,0.91,0.29347590862433043
0.25,0.92,0.2920425861962471
0.25,0.93,0.29061277264390606
0.25,0.9400000000000001,0.28918646796826575
0.25,0.9500000000000001,0.2877636721700328
0.25,0.96,0.2863443852499607
0.25,0.97,0.28492860720856655
0.25,0.98,0.28351633804618653
0.25,0.99,0.28210757776317136
0.5,0.0,0.4629626674181691
0.5,0.01,0.4611126751143905
0.5,0.02,0.45926638656431257
0.5,0.03,0.4574238017675495
0.5,0.04,0.4555849207241689
0.5,0.05,0.4537497434336209
0.5,0.06,0.45191826989567385
0.5,0.07,0.4500905001103587
0.5,0.08,0.44826643407736727
0.5,0.09,0.44644607179668927
0.5,0.1,0.4446294132682528
0.5,0.11,0.44281645849152235
0.5,0.12,0.44100720746638694
0.5,0.13,0.43920166019259305
0.5,0.14,0.4373998166700012
0.5,0.15,0.435601676898814
0.5,0.16,0.433807240878499
0.5,0.17,0.43201650860884167
0.5,0.18,0.4302294800896442
0.5,0.19,0.42844615532059993
0.5,0.2,0.42666653430202145
0.5,0.21,0.42489061703346387
0.5,0.22,0.4231184035146642
0.5,0.23,0.42134989374545456
0.5,0.24,0.4195850877255595
0.5,0.25,0.41782398545492444
0.5,0.26,0.4160665869335903
0.5,0.27,0.4143128921611207
0.5,0.28,0.41256290113735145
0.5,0.29,0.41081661386207563
0.5,0.3,0.4090740303350223
0.5,0.31,0.40733515055641556
0.5,0.32,0.40559997452584673
0.5,0.33,0.40386850224306253
0.5,0.34,0.402140733707934
0.5,0.35000000000000003,0.4004166689202295
0.5,0.36,0.3986963078797909
0.5,0.37,0.3969796505867056
0.5,0.38,0.3952666970405145
0.5,0.39,0.393557447241064
0.5,0.4,0.39185190118820756
0.5,0.41000000000000003,0.39015005888169413
0.5,0.42,0.3884519203215511
0.5,0.43,0.3867574855074158
0.5,0.44,0.3850667544390673
0.5,0.45,0.3833797271166334
0.5,0.46,0.3816964035395284
0.5,0.47000000000000003,0.3800167837075234
0.5,0.48,0.37834086762088903
0.5,0.49,0.3766686552790859
0.5,0.5,0.37500014668176385
0.5,0.51,0.3733353418291241
0.5,0.52,0.3716742407207756
0.5,0.53,0.37001684335628915
0.5,0.54,0.3683631497356406
0.5,0.55,0.3667131598587451
0.5,0.56,0.3650668737250556
0.5,0.5700000000000001,0.36342429133445914
0.5,0.58,0.3617854126868005
0.5,0.59,0.3601502377814687
0.5,0.6,0.35851876661851817
0.5,0.61,0.35689099919760237
0.5,0.62,0.3552669355183822
0.5,0.63,0.353646575580623
0.5,0.64,0.35202991938401695
0.5,0.65,0.350416966928013
0.5,0.66,0.34880771821247664
0.5,0.67,0.3472021732370231
0.5,0.68,0.34560033200125034
0.5,0.6900000000000001,0.3440021945048386
0.5,0.7000000000000001,0.34240776074731116
0.5,0.71,0.34081703072814706
0.5,0.72,0.3392300044470853
0.5,0.73,0.33764668190360575
0.5,0.74,0.33606706309723866
0.5,0.75,0.3344911480274928
0.5,0.76,0.3329189366937159
0.5,0.77,0.33135042909549417
0.5,0.78,0.32978562523224664
0.5,0.79,0.3282245251033562
0.5,0.8,0.32666712870822395
0.5,0.81,0.32511343604615245
0.5,0.8200000000000001,0.3235634471163923
0.5,0.8300000000000001,0.3220171619183906
0.5,0.84,0.3204745804513412
0.5,0.85,0.318935702714479
0.5,0.86,0.3174005287069992
0.5,0.87,0.3158690584279432
0.5,0.88,0.31434129187659016
0.5,0.89,0.31281722905196857
0.5,0.9,0.3112968699531055
0.5,0.91,0.3097802145790706
0.5,0.92,0.3082672629287147
0.5,0.93,0.30675801500099154
0.5,0.9400000000000001,0.3052524707948449
0.5,0.9500000000000001,0.30375063030899885
0.5,0.96,0.3022524935423435
0.5,0.97,0.3007580604935861
0.5,0.98,0.2992673311613088
0.5,0.99,0.2977803055442317
1,0.0,0.5208330727273772
1,0.01,0.5187518303957057
1,0.02,0.5166747547802645
1,0.03,0.5146018458813483
1,0.04,0.5125331036992369
1,0.05,0.5104685282336449
1,0.06,0.5084081194844999
1,0.07,0.5063518774520328
1,0.08,0.5042998021359691
1,0.09,0.5022518935361167
1,0.1,0.5002081516523512
1,0.11,0.4981685764846741
1,0.12,0.49613316803291585
1,0.13,0.49410192629678207
1,0.14,0.49207485127635747
1,0.15,0.49005194297146987
1,0.16,0.4880332013817756
1,0.17,0.4860186265073361
1,0.18,0.4840082183479528
1,0.19,0.48200197690325647
1,0.2,0.4799999021732818
1,0.21,0.4780019941577897
1,0.22,0.4760082528563883
1,0.23,0.47401867826911487
1,0.24,0.47203327039565596
1,0.25,0.4700520292356253
1,0.26,0.46807495478902245
1,0.27,0.46610204705549124
1,0.28,0.46413330603468683
1,0.29,0.4621687317264379
1,0.3,0.46020832413048374
1,0.31,0.4582520832464488
1,0.32,0.45630000907404633
1,0.33,0.45435210161303907
1,0.34,0.4524083608630471
1,0.35000000000000003,0.45046878682368596
1,0.36,0.4485333794947281
1,0.37,0.4466021388757727
1,0.38,0.444675064966354
1,0.39,0.44275215776624555
1,0.4,0.44083341727501574
1,0.41000000000000003,0.4389188434921519
1,0.42,0.4370084364173885
1,0.43,0.43510219605026557
1,0.44,0.4332001223902275
1,0.45,0.43130221543697744
1,0.46,0.42940847519001063
1,0.47000000000000003,0.4275189016487396
1,0.48,0.42563349481283347
1,0.49,0.4237522546817294
1,0.5,0.42187518125481016
1,0.51,0.42000227453171274
1,0.52,0.41813353451180546
1,0.53,0.41626896119448237
1,0.54,0.4144085545792447
1,0.55,0.41255231466549896
1,0.56,0.4107002414525871
1,0.5700000000000001,0.40885233493989653
1,0.58,0.4070085951268553
1,0.59,0.4051690220127547
1,0.6,0.40333361559690467
1,0.61,0.4015023758786874
1,0.62,0.399675302857365
1,0.63,0.39785239653215815
1,0.64,0.396033656902439
1,0.65,0.39421908396740857
1,0.66,0.39240867772621607
1,0.67,0.39060243817818596
1,0.68,0.3888003653224681
1,0.6900000000000001,0.38700245915816245
1,0.7000000000000001,0.3852087196845157
1,0.71,0.3834191469006262
1,0.72,0.38163374080552626
1,0.73,0.3798525013984242
1,0.74,0.3780754286783482
1,0.75,0.37630252264426245
1,0.76,0.37453378329531034
1,0.77,0.37276921063044854
1,0.78,0.37100880464860136
1,0.79,0.3692525653487764
1,0.8,0.36750049272993374
1,0.81,0.3657525867909191
1,0.8200000000000001,0.3640088475306366
1,0.8300000000000001,0.3622692749479826
1,0.84,0.3605338690417448
1,0.85,0.35880262981073374
1,0.86,0.3570755572537856
1,0.87,0.35535265136960453
1,0.88,0.35363391215691636
1,0.89,0.35191933961448574
1,0.9,0.3502089337409215
1,0.91,0.348502694534828
1,0.92,0.34680062199490336
1,0.93,0.345102716119702
1,0.9400000000000001,0.3434089769077278
1,0.9500000000000001,0.34171940435763803
1,0.96,0.3400339984678703
1,0.97,0.33835275923685093
1,0.98,0.33667568666332237
1,0.99,0.3350027807452066


==> porousmwaitingtime.csv <==
t,x,val
0,0.0,1.2082203352345996e-07
0,0.0471238898038469,1.21141854911427e-07
0,0.0942477796076938,1.2212179565414614e-07
0,0.1413716694115407,1.2382535873388064e-07
0,0.1884955592153876,1.263656160413026e-07
0,0.23561944901923448,1.2991729778415672e-07
0,0.2827433388230814,1.3473668964380328e-07
0,0.3298672286269283,1.4119401309024597e-07
0,0.3769911184307752,1.498291170512336e-07
0,0.42411500823462206,1.6145990413932828e-07
0,0.47123889803846897,1.7743620214783691e-07
0,0.5183627878423158,2.0036467212647325e-07
0,0.5654866776461628,2.3652436204577734e-07
0,0.6126105674500096,3.045648246772366e-07
0,0.6597344572538566,4.65480308089246e-07
0,0.7068583470577035,8.412844786557487e-07
0,0.7539822368615504,3.0786529194284185e-06
0,0.8011061266653973,0.00022020036328118363
0,0.8482300164692441,0.0039514612250994285
0,0.8953539062730911,0.012041244816269916
0,0.9424777960769379,0.024471866868444297
0,0.9896016858807848,0.04112275889447807
0,1.0367255756846316,0.061846601741957115
0,1.0838494654884787,0.08645955395047934
0,1.1309733552923256,0.11474320188246553
0,1.1780972450961724,0.14644651052741936
0,1.2252211349000193,0.1812880514875939
0,1.2723450247038663,0.21895851409384828
0,1.3194689145077132,0.2591234729743671
0,1.3665928043115598,0.3014263778771711
0,1.413716694115407,0.34549173170592773
0,1.4608405839192538,0.3909284258988234
0,1.5079644737231008,0.43733320504787637
0,1.5550883635269477,0.4842942338763295
0,1.6022122533307945,0.5313947395175351
0,1.6493361431346416,0.578216700898793
0,1.6964600329384882,0.6243445548094273
0,1.743583922742335,0.6693688836759437
0,1.7907078125461822,0.7128900415906001
0,1.837831702350029,0.7545216601763536
0,1.8849555921538759,0.7938939541150188
0,1.932079481957723,0.8306567217164953
0,1.9792033717615696,0.864481922357072
0,2.0263272615654166,0.8950657380719034
0,2.0734511513692633,0.9221301347980472
0,2.1205750411731104,0.9454241743362679
0,2.1676989309769574,0.9647256824244028
0,2.2148228207808045,0.979844241109493
0,2.261946710584651,0.9906275159719414
0,2.3090706003884978,0.9969867867157662
0,2.356194490192345,0.9990309228941086
0,2.403318379996192,0.99698678671572
0,2.4504422698000385,0.990627515971856
0,2.4975661596038856,0.9798442411095242
0,2.5446900494077327,0.9647256824244724
0,2.5918139392115793,0.9454241743363401
0,2.6389378290154264,0.9221301347979234
0,2.6860617188192735,0.8950657380719614
0,2.7331856086231197,0.8644819223570559
0,2.7803094984269667,0.830656721716493
0,2.827433388230814,0.7938939541150152
0,2.8745572780346604,0.7545216601763317
0,2.9216811678385075,0.7128900415906541
0,2.9688050576423546,0.6693688836759298
0,3.0159289474462017,0.6243445548094894
0,3.0630528372500483,0.5782167008988003
0,3.1101767270538954,0.5313947395175286
0,3.1573006168577424,0.48429423387632653
0,3.204424506661589,0.43733320504784534
0,3.251548396465436,0.3909284258987702
0,3.298672286269283,0.3454917317059299
0,3.3457961760731294,0.3014263778771711
0,3.3929200658769765,0.2591234729743862
0,3.4400439556808236,0.21895851409384529
0,3.48716784548467,0.18128805148758628
0,3.5342917352885173,0.14644651052742289
0,3.5814156250923643,0.11474320188245517
0,3.628539514896211,0.0864595539504944
0,3.675663404700058,0.06184660174195368
0,3.722787294503905,0.041122758894479625
0,3.7699111843077517,0.02447186686844829
0,3.817035074111599,0.012041244816269368
0,3.864158963915446,0.003951461225099652
0,3.911282853719293,0.00022020036328128224
0,3.958406743523139,3.07865291943877e-06
0,4.005530633326986,8.41284478657052e-07
0,4.052654523130833,4.654803080898419e-07
0,4.09977841293468,3.045648246774317e-07
0,4.146902302738527,2.3652436204558943e-07
0,4.194026192542374,2.0036467212674862e-07
0,4.241150082346221,1.774362021478749e-07
0,4.288273972150067,1.6145990413927799e-07
0,4.335397861953915,1.498291170511572e-07
0,4.3825217517577615,1.411940130901682e-07
0,4.429645641561609,1.3473668964368435e-07
0,4.476769531365456,1.299172977842651e-07
0,4.523893421169302,1.2636561604127596e-07
0,4.571017310973149,1.2382535873390274e-07
0,4.6181412007769955,1.221217956539027e-07
0,4.665265090580843,1.2114185491152862e-07
0.042,0.0,6.8685493513304135e-06
0.042,0.0471238898038469,6.897533169479114e-06
0.042,0.0942477796076938,6.986325339095328e-06
0.042,0.1413716694115407,7.140691264731197e-06
0.042,0.1884955592153876,7.371109185311462e-06
0.042,0.23561944901923448,7.694300389031794e-06
0.042,0.2827433388230814,8.13591547864843e-06
0.042,0.3298672286269283,8.73518805152307e-06
0.042,0.3769911184307752,9.553168890802575e-06
0.042,0.42411500823462206,1.068790400606112e-05
0.042,0.47123889803846897,1.2304081105571958e-05
0.042,0.5183627878423158,1.4695647882016644e-05
0.042,0.5654866776461628,1.8432825290598226e-05
0.042,0.6126105674500096,2.475894278227544e-05
0.042,0.6597344572538566,3.685223398231724e-05
0.042,0.7068583470577035,6.45465873915795e-05
0.042,0.7539822368615504,0.00015081200774337837
0.042,0.8011061266653973,0.0007231396559479187
0.042,0.8482300164692441,0.007517093080504387
0.042,0.8953539062730911,0.02282934166839777
0.042,0.9424777960769379,0.04467037781109076
0.042,0.9896016858807848,0.07185709779788196
0.042,1.0367255756846316,0.10327971371309169
0.042,1.0838494654884787,0.13798556715292698
0.042,1.1309733552923256,0.17517082186821448
0.042,1.1780972450961724,0.21415685204680648
0.042,1.2252211349000193,0.25436740134291796
0.042,1.2723450247038663,0.2953095583947084
0.042,1.3194689145077132,0.3365585904053739
0.042,1.3665928043115598,0.37774599928781943
0.042,1.413716694115407,0.41855011497350614
0.042,1.4608405839192538,0.45868864775361595
0.042,1.5079644737231008,0.4979127481267209
0.042,1.5550883635269477,0.5360022313322205
0.042,1.6022122533307945,0.5727617082631468
0.042,1.6493361431346416,0.6080174272237733
0.042,1.6964600329384882,0.6416146770069877
0.042,1.743583922742335,0.6734156350543715
0.042,1.7907078125461822,0.7032975705155176
0.042,1.837831702350029,0.7311513345717267
0.042,1.8849555921538759,0.7568800925437352
0.042,1.932079481957723,0.7803982734391893
0.042,1.9792033717615696,0.8016307246705034
0.042,2.0263272615654166,0.8205120442372458
0.042,2.0734511513692633,0.836986000903126
0.042,2.1205750411731104,0.8510049029152214
0.042,2.1676989309769574,0.8625292030956848
0.042,2.2148228207808045,0.8715303460676493
0.042,2.261946710584651,0.8780076400115278
0.042,2.3090706003884978,0.882014947166874
0.042,2.356194490192345,0.8834619403345958
0.042,2.403318379996192,0.8820149471668642
0.042,2.4504422698000385,0.8780076400115684
0.042,2.4975661596038856,0.8715303460676518
0.042,2.5446900494077327,0.8625292030956575
0.042,2.5918139392115793,0.8510049029152247
0.042,2.6389378290154264,0.8369860009031397
0.042,2.6860617188192735,0.8205120442372226
0.042,2.7331856086231197,0.8016307246705077
0.042,2.7803094984269667,0.7803982734392166
0.042,2.827433388230814,0.756880092543743
0.042,2.8745572780346604,0.7311513345717262
0.042,2.9216811678385075,0.7032975705154993
0.042,2.9688050576423546,0.673415635054379
0.042,3.0159289474462017,0.6416146770069794
0.042,3.0630528372500483,0.608017427223769
0.042,3.1101767270538954,0.572761708263167
0.042,3.1573006168577424,0.5360022313322155
0.042,3.204424506661589,0.4979127481267109
0.042,3.251548396465436,0.4586886477536195
0.042,3.298672286269283,0.4185501149735221
0.042,3.3457961760731294,0.3777459992878124
0.042,3.3929200658769765,0.33655859040538044
0.042,3.4400439556808236,0.2953095583946952
0.042,3.48716784548467,0.25436740134292485
0.042,3.5342917352885173,0.21415685204680696
0.042,3.5814156250923643,0.17517082186821822
0.042,3.628539514896211,0.13798556715292187
0.042,3.675663404700058,0.10327971371309613
0.042,3.722787294503905,0.07185709779788367
0.042,3.7699111843077517,0.04467037781108987
0.042,3.817035074111599,0.02282934166839863
0.042,3.864158963915446,0.0075170930805048605
0.042,3.911282853719293,0.0007231396559478807
0.042,3.958406743523139,0.00015081200774339583
0.042,4.005530633326986,6.454658739157834e-05
0.042,4.052654523130833,3.685223398232096e-05
0.042,4.09977841293468,2.475894278227459e-05
0.042,4.146902302738527,1.843282529059918e-05
0.042,4.194026192542374,1.4695647882016349e-05
0.042,4.241150082346221,1.2304081105571987e-05
0.042,4.288273972150067,1.0687904006061157e-05
0.042,4.335397861953915,9.55316889080203e-06
0.042,4.3825217517577615,8.735188051523359e-06
0.042,4.429645641561609,8.135915478648045e-06
0.042,4.476769531365456,7.694300389031626e-06
0.042,4.523893421169302,7.371109185311503e-06
0.042,4.571017310973149,7.140691264731057e-06
0.042,4.6181412007769955,6.986325339095724e-06
0.042,4.665265090580843,6.897533169479117e-06
0.083,0.0,1.3258302253379754e-05
0.083,0.0471238898038469,1.3314585973412933e-05
0.083,0.0942477796076938,1.3486944432923474e-05
0.083,0.1413716694115407,1.3786358085358145e-05
0.083,0.1884955592153876,1.4232765621599754e-05
0.083,0.23561944901923448,1.4857945674773338e-05
0.083,0.2827433388230814,1.571057423965966e-05
0.083,0.3298672286269283,1.6864991577737684e-05
0.083,0.3769911184307752,1.84367467090411e-05
0.083,0.42411500823462206,2.061136392254506e-05
0.083,0.47123889803846897,2.3700866719867707e-05
0.083,0.5183627878423158,2.8264064352097214e-05
0.083,0.5654866776461628,3.539019263372797e-05
0.083,0.6126105674500096,4.74473862741314e-05
0.083,0.6597344572538566,7.023968799027437e-05
0.083,0.7068583470577035,0.00012132066800874978
0.083,0.7539822368615504,0.00030229200508180006
0.083,0.8011061266653973,0.0034816722648489183
0.083,0.8482300164692441,0.02577121794305171
0.083,0.8953539062730911,0.05539370886166801
0.083,0.9424777960769379,0.08866394905730363
0.083,0.9896016858807848,0.12414252819125504
0.083,1.0367255756846316,0.1609491732480108
0.083,1.0838494654884787,0.198479687656243
0.083,1.1309733552923256,0.23628979501592565
0.083,1.1780972450961724,0.2740373988473511
0.083,1.2252211349000193,0.311450185651509
0.083,1.2723450247038663,0.3483059192197497
0.083,1.3194689145077132,0.38441970749074
0.083,1.3665928043115598,0.4196353778808114
0.083,1.413716694115407,0.4538194106447287
0.083,1.4608405839192538,0.4868565376934651
0.083,1.5079644737231008,0.5186464666311861
0.083,1.5550883635269477,0.5491013891252241
0.083,1.6022122533307945,0.5781440508164332
0.083,1.6493361431346416,0.6057062326639391
0.083,1.6964600329384882,0.6317275400636957
0.083,1.743583922742335,0.6561544263183751
0.083,1.7907078125461822,0.6789393975824104
0.083,1.837831702350029,0.7000403604423548
0.083,1.8849555921538759,0.7194200831430746
0.083,1.932079481957723,0.7370457485467
0.083,1.9792033717615696,0.7528885821699234
0.083,2.0263272615654166,0.7669235427318111
0.083,2.0734511513692633,0.7791290656623552
0.083,2.1205750411731104,0.7894868512163916
0.083,2.1676989309769574,0.7979816874327427
0.083,2.2148228207808045,0.8046012990895873
0.083,2.261946710584651,0.8093362380497368
0.083,2.3090706003884978,0.8121798698562809
0.083,2.356194490192345,0.8131282503383525
0.083,2.403318379996192,0.8121798698563122
0.083,2.4504422698000385,0.8093362380497665
0.083,2.4975661596038856,0.8046012990896497
0.083,2.5446900494077327,0.7979816874327385
0.083,2.5918139392115793,0.789486851216408
0.083,2.6389378290154264,0.779129065662323
0.083,2.6860617188192735,0.7669235427318392
0.083,2.7331856086231197,0.7528885821699015
0.083,2.7803094984269667,0.7370457485467148
0.083,2.827433388230814,0.7194200831430881
0.083,2.8745572780346604,0.7000403604423256
0.083,2.9216811678385075,0.6789393975824198
0.083,2.9688050576423546,0.6561544263183852
0.083,3.0159289474462017,0.631727540063696
0.083,3.0630528372500483,0.6057062326639515
0.083,3.1101767270538954,0.5781440508164098
0.083,3.1573006168577424,0.5491013891252278
0.083,3.204424506661589,0.5186464666311926
0.083,3.251548396465436,0.48685653769348874
0.083,3.298672286269283,0.453819410644772
0.083,3.3457961760731294,0.4196353778807857
0.083,3.3929200658769765,0.3844197074907342
0.083,3.4400439556808236,0.34830591921975773
0.083,3.48716784548467,0.31145018565149757
0.083,3.5342917352885173,0.2740373988473608
0.083,3.5814156250923643,0.2362897950159209
0.083,3.628539514896211,0.19847968765624696
0.083,3.675663404700058,0.16094917324800304
0.083,3.722787294503905,0.12414252819125153
0.083,3.7699111843077517,0.08866394905730507
0.083,3.817035074111599,0.05539370886166838
0.083,3.864158963915446,0.025771217943051043
0.083,3.911282853719293,0.003481672264848161
0.083,3.958406743523139,0.00030229200508176434
0.083,4.005530633326986,0.00012132066800874145
0.083,4.052654523130833,7.023968799027086e-05
0.083,4.09977841293468,4.7447386274134174e-05
0.083,4.146902302738527,3.539019263372697e-05
0.083,4.194026192542374,2.8264064352097834e-05
0.083,4.241150082346221,2.3700866719867856e-05
0.083,4.288273972150067,2.0611363922544833e-05
0.083,4.335397861953915,1.843674670904204e-05
0.083,4.3825217517577615,1.6864991577736776e-05
0.083,4.429645641561609,1.571057423965996e-05
0.083,4.476769531365456,1.4857945674773299e-05
0.083,4.523893421169302,1.4232765621599666e-05
0.083,4.571017310973149,1.3786358085357786e-05
0.083,4.6181412007769955,1.3486944432923045e-05
0.083,4.665265090580843,1.3314585973412288e-05
0.167,0.0,2.550449617266449e-05
0.167,0.0471238898038469,2.5614497516781654e-05
0.167,0.0942477796076938,2.5951415967807755e-05
0.167,0.1413716694115407,2.6536942743190646e-05
0.167,0.1884955592153876,2.7410637933834142e-05
0.167,0.23561944901923448,2.8636021602588643e-05
0.167,0.2827433388230814,3.0311532285821578e-05
0.167,0.3298672286269283,3.2590254755079646e-05
0.167,0.3769911184307752,3.571691882681076e-05
0.167,0.42411500823462206,4.010229714195423e-05
0.167,0.47123889803846897,4.6488557402850215e-05
0.167,0.5183627878423158,5.637271292858187e-05
0.167,0.5654866776461628,7.322196839093693e-05
0.167,0.6126105674500096,0.00011205892301776693
0.167,0.6597344572538566,0.00016958403513295053
0.167,0.7068583470577035,0.01209505123563969
0.167,0.7539822368615504,0.046043341601958415
0.167,0.8011061266653973,0.0806526874124907
0.167,0.8482300164692441,0.11509729179400212
0.167,0.8953539062730911,0.14919061855918173
0.167,0.9424777960769379,0.18279559595732117
0.167,0.9896016858807848,0.21580412136341567
0.167,1.0367255756846316,0.24812771074113874
0.167,1.0838494654884787,0.27969232885904644
0.167,1.1309733552923256,0.31043505977164493
0.167,1.1780972450961724,0.3403017922764098
0.167,1.2252211349000193,0.36924553674317573
0.167,1.2723450247038663,0.3972251626245163
0.167,1.3194689145077132,0.42420442934667946
0.167,1.3665928043115598,0.4501512286579771
0.167,1.413716694115407,0.4750369832873237
0.167,1.4608405839192538,0.49883616352239
0.167,1.5079644737231008,0.52152589427725
0.167,1.5550883635269477,0.5430856326347482
0.167,1.6022122533307945,0.5634969010021957
0.167,1.6493361431346416,0.5827430646674062
0.167,1.6964600329384882,0.6008091452181813
0.167,1.743583922742335,0.6176816631948945
0.167,1.7907078125461822,0.6333485048242352
0.167,1.837831702350029,0.647798808773241
0.167,1.8849555921538759,0.6610228696968135
0.167,1.932079481957723,0.6730120560040539
0.167,1.9792033717615696,0.6837587397740374
0.167,2.0263272615654166,0.6932562371533164
0.167,2.0734511513692633,0.7014987578888314
0.167,2.1205750411731104,0.7084813629068587
0.167,2.1676989309769574,0.7141999290627863
0.167,2.2148228207808045,0.7186511203592071
0.167,2.261946710584651,0.7218323650908838
0.167,2.3090706003884978,0.7237418384805085
0.167,2.356194490192345,0.7243784504434209
0.167,2.403318379996192,0.7237418384805043
0.167,2.4504422698000385,0.7218323650908283
0.167,2.4975661596038856,0.7186511203592635
0.167,2.5446900494077327,0.7141999290627741
0.167,2.5918139392115793,0.7084813629068466
0.167,2.6389378290154264,0.7014987578888401
0.167,2.6860617188192735,0.6932562371533274
0.167,2.7331856086231197,0.6837587397740189
0.167,2.7803094984269667,0.6730120560040651
0.167,2.827433388230814,0.6610228696968014
0.167,2.8745572780346604,0.647798808773226
0.167,2.9216811678385075,0.6333485048242358
0.167,2.9688050576423546,0.6176816631948898
0.167,3.0159289474462017,0.6008091452182011
0.167,3.0630528372500483,0.5827430646674198
0.167,3.1101767270538954,0.5634969010022068
0.167,3.1573006168577424,0.543085632634728
0.167,3.204424506661589,0.521525894277229
0.167,3.251548396465436,0.49883616352236465
0.167,3.298672286269283,0.4750369832873337
0.167,3.3457961760731294,0.45015122865797286
0.167,3.3929200658769765,0.42420442934668245
0.167,3.4400439556808236,0.3972251626245241
0.167,3.48716784548467,0.36924553674316546
0.167,3.5342917352885173,0.3403017922764181
0.167,3.5814156250923643,0.31043505977163105
0.167,3.628539514896211,0.2796923288590525
0.167,3.675663404700058,0.24812771074113643
0.167,3.722787294503905,0.21580412136340954
0.167,3.7699111843077517,0.18279559595732509
0.167,3.817035074111599,0.1491906185591858
0.167,3.864158963915446,0.11509729179399283
0.167,3.911282853719293,0.08065268741249175
0.167,3.958406743523139,0.04604334160195901
0.167,4.005530633326986,0.012095051235639956
0.167,4.052654523130833,0.00016958403513286598
0.167,4.09977841293468,0.00011205892301781717
0.167,4.146902302738527,7.322196839092953e-05
0.167,4.194026192542374,5.6372712928583446e-05
0.167,4.241150082346221,4.648855740284989e-05
0.167,4.288273972150067,4.01022971419539e-05
0.167,4.335397861953915,3.571691882681003e-05
0.167,4.3825217517577615,3.259025475507964e-05
0.167,4.429645641561609,3.031153228582229e-05
0.167,4.476769531365456,2.8636021602588264e-05
0.167,4.523893421169302,2.741063793383343e-05
0.167,4.571017310973149,2.653694274319259e-05
0.167,4.6181412007769955,2.595141596780697e-05
0.167,4.665265090580843,2.561449751678292e-05
0.002,0.785,6.514138522295913e-05
0.004,0.785,9.560954816863921e-05
0.006,0.785,0.00011765916834550983
0.008,0.785,0.00013508312537069352
0.01,0.785,0.00015048487366392077
0.012,0.785,0.00016545386120430408
0.014,0.785,0.00018074094828711158
0.016,0.785,0.00019643382628054166
0.018,0.785,0.00021213243638249613
0.02,0.785,0.00022712438837735427
0.022,0.785,0.00024056037939274735
0.024,0.785,0.0002516296126563321
0.026,0.785,0.0002628222440554286
0.028,0.785,0.0002762203126083747
0.03,0.785,0.0002896417365162194
0.032,0.785,0.00030319754246285383
0.034,0.785,0.0003169426919013965
0.036,0.785,0.0003308960825802286
0.038,0.785,0.00034506055006903015
0.04,0.785,0.00035944286928481684
0.044,0.785,0.0003890278684582933
0.046,0.785,0.0004044438087210093
0.048,0.785,0.0004205441243728337
0.05,0.785,0.0004376553099579922
0.052,0.785,0.00045434577537358726
0.054,0.785,0.00047258604697554394
0.056,0.785,0.0004919999228207367
0.058,0.785,0.0005124743583715787
0.06,0.785,0.0005341072760733308
0.062,0.785,0.0005571553749314105
0.064,0.785,0.0005819819400886969
0.066,0.785,0.0006090046524028407
0.068,0.785,0.0006386433980235713
0.07,0.785,0.0006712680779700031
0.072,0.785,0.0007071464177079435
0.074,0.785,0.0007463917767272031
0.076,0.785,0.000783825155062412
0.078,0.785,0.0008328417204352673
0.08,0.785,0.0008931161547144089
0.082,0.785,0.0009601666262292344
0.084,0.785,0.0010370433973921006
0.086,0.785,0.0011332773655053205
0.088,0.785,0.0012638286035681495
0.09,0.785,0.0014480349010837922
0.092,0.785,0.0017085603048663676
0.094,0.785,0.002070343659847918
0.096,0.785,0.002559547149885411
0.098,0.785,0.003202504838567693
0.1,0.785,0.004024671210022522
0.102,0.785,0.004992238572137984
0.104,0.785,0.006090922054103025
0.106,0.785,0.007329691238933628
0.108,0.785,0.008706083392365623
0.11,0.785,0.010209124390057424
0.112,0.785,0.01182224964479287
0.114,0.785,0.013526225033683817
0.116,0.785,0.015302067825373064
0.118,0.785,0.017133967607236907
0.12,0.785,0.019012207212588117
0.122,0.785,0.020936083647878558
0.124,0.785,0.02291682901990185
0.126,0.785,0.02493118558749036
0.128,0.785,0.02702798070488835
0.13,0.785,0.029182010849641154
0.132,0.785,0.03133203943201899
0.134,0.785,0.03345411190158553
0.136,0.785,0.03555164891075625
0.138,0.785,0.03764553947835648
0.14,0.785,0.03976423415317962
0.142,0.785,0.04193383817754547
0.144,0.785,0.04416820465085849
0.146,0.785,0.046459027693165664
0.148,0.785,0.04876593560871508
0.15,0.785,0.05100658404951389
0.152,0.785,0.05322923125202588
0.154,0.785,0.055411696258187385
0.156,0.785,0.0575776068309988
0.158,0.785,0.05974067862739222
0.16,0.785,0.06190670421834077
0.162,0.785,0.06407554210896724
0.164,0.785,0.06624310575865303
0.166,0.785,0.06840335260114684
0.168,0.785,0.07055027306467372
0.17,0.785,0.07267987959204389
0.172,0.785,0.07479219566076142
0.174,0.785,0.07689324480313348
0.176,0.785,0.07898490827588585
0.178,0.785,0.08105667728394045
0.18,0.785,0.08311324116107906
0.182,0.785,0.08515397632691322
0.184,0.785,0.08717838760906264
0.186,0.785,0.08918608821831879
0.188,0.785,0.0911767797238085
0.19,0.785,0.09315023202815759
0.192,0.785,0.09510626334265385
0.194,0.785,0.09704472016241102
0.196,0.785,0.09896545724153188
0.198,0.785,0.10086831756827218
0.2,0.785,0.10275311234020379

